Unsupervised machine learning for physical concepts

In recent years, machine learning methods have been used to assist scientists in scientific research. Human scientific theories are based on a series of concepts. How machine learns the concepts from experimental data will be an important first step. We propose a hybrid method to extract interpretable physical concepts through unsupervised machine learning. This method consists of two stages. At first, we need to find the Betti numbers of experimental data. Secondly, given the Betti numbers, we use a variational autoencoder network to extract meaningful physical variables. We test our protocol on toy models and show how it works.

==> orbit_compare_x.txt <==
0.05498196	-0.097824454	0.014294654	
-0.10085184	-0.45696884	0.0033783615	
0.02999986	0.44069725	-0.000560537	
0.09637657	-0.32894146	0.014935389	
0.066210836	-0.25285682	0.01787445	
0.056339912	0.119216695	0.0070009083	
-0.07396359	1.4198977	-0.04990699	
-0.046270326	1.7592463	-0.051242463	
-0.061496355	1.652126	-0.052866235	
-0.0011002943	-1.0874783	0.04823251	
-0.10254157	-0.011106668	-0.0103405565	
0.07647394	0.33561626	-0.0037813634	
0.040988885	0.1744536	0.0071168393	
0.08463396	0.36668983	-0.0066309273	
0.09411962	0.35325205	-0.008399874	
0.08592217	0.36833346	-0.0069827437	
0.103447594	-0.23316123	0.009880647	
-0.024241649	-1.5451564	0.057828754	
0.058503196	-0.15271589	0.015631095	
-0.03867116	-1.7216814	0.058670625	
0.028553478	-0.4411145	0.027967632	
-0.059447713	1.6775692	-0.05293265	
-0.013088971	1.4574641	-0.035271846	
0.06342822	-0.2199404	0.017175943	
-0.09986415	0.40825826	-0.02277837	
-0.07526971	1.3881361	-0.049307123	
-0.096182235	-0.82657015	0.015649453	
-0.086114936	-1.2477757	0.030856624	
0.0037187114	-0.9837723	0.045384735	
0.10182351	0.27927434	-0.0077131093	
-0.057441153	1.6990296	-0.052901447	
-0.079013534	-1.4341571	0.03814523	
-0.07765599	-1.4636091	0.039353147	
0.017923586	-0.6750411	0.035900757	
0.08465636	-0.36837393	0.018753305	
0.07430358	0.3217449	-0.0028631985	
0.10840423	0.0048476006	0.0002449304	
0.005410835	1.0694757	-0.021080479	
0.06279189	0.21016747	0.003004238	
-0.053339995	-1.752915	0.054755405	
0.036954574	-0.25635642	0.021391675	
-0.058740802	1.6855174	-0.052932188	
0.047269396	0.04178596	0.010708123	
-0.009729937	-1.2698907	0.05272378	
-0.0447898	1.760166	-0.050857753	
0.09716424	0.33335194	-0.008449018	
0.108390875	0.022657568	-0.000377357	
-0.039417803	-1.7270772	0.058585033	
-0.014240436	-1.3615899	0.054689035	
0.09052966	-0.36203626	0.017367765	
-0.04765626	1.7569568	-0.051570356	
-0.022837378	-1.5216702	0.05750279	
0.10808175	0.07491814	-0.002132967	
0.096176684	0.34088317	-0.0084697455	
-0.07559831	-1.5051091	0.041094318	
0.013737164	-0.76645696	0.038845703	
-0.042181373	-1.7435436	0.058158115	
0.0028885156	-1.0016878	0.045890465	
0.106842756	-0.13402769	0.005531922	
0.10668051	0.15865897	-0.0047122985	
0.10238592	-0.25365308	0.010864586	
0.10839102	0.022597387	-0.00037528574	
0.045722775	-0.07193888	0.014568225	
-0.054640315	1.7233768	-0.052710287	
0.067176625	0.260251	0.0005760491	
0.06714712	0.25994518	0.0005916208	
0.06551519	-0.2449782	0.017712042	
-0.0026883557	1.2529815	-0.027621984	
-0.10243339	-0.17141742	-0.0055087656	
0.107997224	-0.06556976	0.0028257668	
0.10788205	0.09270664	-0.002706021	
-0.042157844	-1.7434269	0.058162466	
0.01712162	-0.69258446	0.03647366	
0.017630272	0.7637841	-0.010713249	
0.05077082	-0.024859617	0.012448415	
0.054244198	0.08531953	0.008404329	
0.0017558411	1.1545668	-0.02408319	
-0.0407911	-1.7359536	0.058394447	
-0.08482709	1.1144928	-0.043017536	
-0.096168645	-0.8273653	0.01567693	
0.0927396	-0.35306075	0.01658623	
-0.09987789	-0.5581648	0.0066437274	
0.035486333	0.30324495	0.0034810752	
-0.054663844	1.7231991	-0.05271259	
-0.09646136	0.6361705	-0.029517666	
-0.010537177	-1.2865582	0.053096995	
-0.064847104	-1.6685239	0.04877262	
0.10721122	-0.11676486	0.004829675	
-0.0720643	-1.5682721	0.043861628	
-0.09450031	-0.91837823	0.01884894	
-0.008600496	1.374075	-0.03209199	
-0.07058672	-1.5918422	0.044943586	
0.07292436	0.31174976	-0.0022476763	
0.089623965	0.36742204	-0.007815465	
0.027940586	0.49387527	-0.0021692365	
-0.09406314	-0.9402777	0.019621208	
0.06342822	-0.2199404	0.017175943	
-0.051178254	1.7447284	-0.052256517	
0.09195525	0.36206684	-0.008184701	
0.10809005	-0.056686446	0.0024893284	
-0.10205441	-0.27618927	-0.0022975355	
0.043569736	-0.115694664	0.016216114	
-0.016442105	-1.4047894	0.055534452	
0.061376907	-0.19331348	0.01657942	
0.09018238	0.36650005	-0.00791575	
0.06859691	0.27445838	-0.00015988946	
0.106263764	0.17474829	-0.0051703155	
0.096373215	-0.32896963	0.014937118	
-0.09264029	-1.0069224	0.021992981	
-0.03455589	-1.6848956	0.05891247	
0.014051266	0.856035	-0.013770118	
0.10822797	0.057788916	-0.0015692264	
0.107657604	-0.09127407	0.0038176924	
-0.08955885	-1.1317338	0.026525304	
0.07768643	-0.34709117	0.019265503	
0.10823379	-0.039667778	0.0018537343	
0.03995601	-0.19162026	0.019030005	
0.10829077	-0.03088522	0.0015302151	
0.06713729	0.25984317	0.0005968362	
0.1058113	0.19017796	-0.0055962503	
0.09192829	0.36215213	-0.008181229	
-0.012020834	-1.3169243	0.053759143	
0.09053734	-0.36201176	0.017365307	
-0.083630495	-1.3199221	0.03361921	
0.10388005	0.24105076	-0.0068906546	
0.07364654	0.31709707	-0.0025730282	
-0.035371274	1.7311505	-0.047631145	
0.069311395	0.28123683	-0.0005207062	
0.08028351	-0.358425	0.019206882	
-0.033202484	-1.6702684	0.058906868	
0.10625786	0.17496188	-0.005176306	
-0.049097784	1.753079	-0.051877275	
0.10789244	-0.0744158	0.0031640083	
0.080875665	-0.36045566	0.019172102	
-0.01493796	-1.3754059	0.05496542	
0.0010215268	1.1712266	-0.024677098	
-0.029789098	-1.6281312	0.0587067	
0.07034546	-0.2947344	0.018664628	
-0.04283294	-1.7466142	0.05803238	
0.055025302	-0.09853435	0.014312312	
0.0839787	0.36549094	-0.006440684	
-0.040767647	-1.7358133	0.058398098	
-0.027685829	-1.5986493	0.058452755	
-0.09008036	-1.1121997	0.025807843	
0.045143433	0.08484754	0.009560123	
0.06566766	0.24407992	0.0013851225	
-0.095771424	-0.8502183	0.016467735	
-0.06557839	-1.6600391	0.0483163	
0.049266502	-0.0030925379	0.011925176	
-0.04050637	1.7542424	-0.049552634	
0.084627144	-0.36834708	0.018757924	
-0.04975321	1.750803	-0.052004978	
0.030092493	-0.40711752	0.026775822	
-0.043504216	-1.7494512	0.057893053	
0.0013147295	-1.0356	0.04683231	
0.055655085	0.10836948	0.0074540228	
0.012678824	0.89091057	-0.014942467	
0.10600249	-0.16610216	0.006875947	
-0.007863216	1.3596419	-0.031551205	
-0.102559544	-0.092624456	-0.00789395	
0.085909106	0.36832166	-0.0069793165	
0.008316316	0.99945736	-0.018647239	
0.014051266	0.856035	-0.013770118	
0.101241454	-0.2726448	0.0118124485	
0.10599764	-0.16626449	0.006882921	
0.10254979	0.26713666	-0.007469997	
-0.043376	1.7596023	-0.050458036	
-0.052614696	-1.7550839	0.05505334	
0.07099961	-0.30056566	0.018761203	
0.032033794	0.38890737	0.0009819567	
0.06711268	0.25958788	0.0006098002	
0.04724071	0.042353686	0.010693103	
-0.10235893	-0.19826938	-0.0046904683	
0.10388005	0.24105076	-0.0068906546	
0.106856704	0.15116693	-0.0044944733	
-0.027961679	1.6693985	-0.044214755	
-0.08293895	1.1745521	-0.044537626	
-0.054692082	1.7229853	-0.05271527	
-0.059067048	-1.7225379	0.052063897	
0.042100616	-0.14623235	0.017354205	
-0.09812418	0.53640085	-0.026570737	
-0.03461188	-1.6854752	0.058911815	
0.059209265	0.1621977	0.005161971	
-0.057436533	1.6990752	-0.052901216	
-0.049112223	1.7530324	-0.05188018	
-0.036644876	-1.7050424	0.058838412	
-0.045494407	1.759923	-0.05104521	
0.08903421	0.36816153	-0.0077019036	
-0.028002053	1.6698208	-0.044235386	
0.0024841204	1.1378955	-0.02349089	
0.10837122	-0.012973145	0.00087976456	
-0.08848857	0.9878424	-0.039633125	
0.038889393	0.22232641	0.0057823807	
0.077188276	0.33968195	-0.0040697455	
0.106845334	-0.13391498	0.0055272877	
-0.086119	-1.2476494	0.030851841	
0.011226535	-0.82109606	0.040555075	
0.059218958	0.16233686	0.005155906	
-0.055446185	-1.7444633	0.05383435	
0.10028139	0.30119115	-0.008095548	
-0.035262913	-1.6920491	0.058898672	
-0.07132656	1.4798719	-0.05093947	
0.06209419	0.20132399	0.0034122318	
0.09249145	0.360249	-0.008250251	
0.10751077	0.117996775	-0.0034982115	
0.067625046	-0.26814154	0.01817888	
0.061358072	0.1917327	0.003849119	
0.046424083	-0.05797834	0.0140376985	
0.09566027	0.344391	-0.008465886	
0.10737301	0.1258881	-0.0037397891	
0.011272214	-0.8201039	0.040524393	
0.10789244	-0.0744158	0.0031640083	
0.00025612116	1.1884294	-0.025292464	
-0.070070736	1.5064418	-0.05134952	
-0.038685232	-1.7217866	0.058669105	
0.102554575	0.2670521	-0.0074682087	
0.0675922	-0.2677978	0.01817219	
0.09019037	0.3664852	-0.007917166	
0.06351977	0.2191366	0.0025848597	
-0.102542646	-0.012010979	-0.010313481	
-0.039742276	1.751885	-0.049290836	
0.10751678	-0.100040615	0.0041624606	
0.009062357	0.9811689	-0.018017247	
-0.060134105	1.6694448	-0.0529218	
0.021270476	-0.6016547	0.03346789	
-0.07398126	1.4194766	-0.049899265	
-0.08235464	1.1924995	-0.044979095	
0.09484632	-0.34063166	0.015689686	
-0.08419082	1.135096	-0.043546043	
0.049271338	-0.003001788	0.011921644	
0.05921568	-0.16313611	0.015878245	
-0.0935638	0.7813482	-0.03377074	
0.043604083	-0.11498744	0.01618965	
0.092220545	-0.35552573	0.016783789	
0.002916485	-1.001085	0.045873553	
0.042159878	-0.14499167	0.01730813	
0.10322867	0.25451756	-0.007198468	
-0.041209787	1.7560701	-0.04978604	
0.07237494	-0.3121002	0.018937781	
-0.066299774	-1.651305	0.04785733	
0.08396972	0.36547294	-0.0064380616	
0.104972854	-0.19709535	0.008228451	
0.057804264	0.14165407	0.0060503036	
0.0736319	0.31699154	-0.0025665313	
-0.07837208	-1.4482867	0.038722172	
-0.00493291	1.3003582	-0.029353768	
-0.08790863	1.0089116	-0.04021038	
-0.09214427	-1.0286679	0.022773981	
-0.03186255	-1.6546042	0.0588599	
0.06065747	-0.18350796	0.016354188	
0.104483284	0.2271678	-0.0065563917	
0.01968886	0.71007985	-0.008964464	
-0.09113798	-1.0707132	0.024294272	
0.06827776	-0.27486178	0.018307567	
0.013365887	0.8734909	-0.014355794	
-0.10083688	-0.45871323	0.0034340918	
0.09873626	-0.3057808	0.01357618	
0.09733428	-0.3203492	0.0144144	
0.09195525	0.36206684	-0.008184701	
-0.044209294	-1.7520741	0.057735935	
-0.022113062	-1.509211	0.05731903	
-0.010136671	1.4034975	-0.03320253	
-0.09658138	-0.802723	0.0148284435	
-0.02726318	1.6619531	-0.04385516	
0.076459534	0.33553183	-0.0037754774	
-0.04425656	-1.7522368	0.057725027	
0.009796962	0.9630467	-0.017395258	
0.053615756	-0.075020775	0.013725221	
-0.10016244	0.3823163	-0.022010617	
0.0032563433	1.1200607	-0.02285944	
0.108393766	-0.003973474	0.00055764616	
0.008725725	-0.8754034	0.042212635	
-0.0765382	1.3560077	-0.048667014	
0.07769535	-0.34713656	0.019265577	
0.038222983	0.23786296	0.005344972	
0.0930575	0.3580748	-0.008310944	
0.036964744	-0.25613496	0.021383643	
-0.029468112	1.6845323	-0.04496873	
0.10816636	-0.048309132	0.0021750033	
-0.07057204	-1.5920683	0.044954136	
0.063524716	0.21919622	0.0025820583	
-0.022033863	1.5979264	-0.04096646	
-0.08967034	0.94354516	-0.03840428	
0.09109309	-0.3601185	0.01718308	
-0.07130698	-1.5805552	0.04442142	
0.007882826	-0.8936804	0.04276067	
0.024526387	0.5830945	-0.0049244612	
0.04718224	-0.0430638	0.013468042	
0.07034546	-0.2947344	0.018664628	
-0.06336043	-1.6846304	0.04967262	
-0.0004599169	1.204368	-0.025864653	
0.05287265	-0.062266912	0.013403565	
-0.08423353	1.1337246	-0.043511078	
-0.022127412	-1.5094606	0.057322785	
-0.006687321	-1.2063187	0.051240206	
-0.07832556	-1.449297	0.038763583	
0.03478191	0.32045802	0.0029840916	
0.10530808	0.20543857	-0.006003514	
-0.009750664	-1.2703195	0.05273348	
-0.024993323	1.635926	-0.042643383	
0.1064485	-0.15008922	0.0061983317	
-0.034644216	1.7265368	-0.047328956	
-0.085455544	1.0937644	-0.04247892	
0.10667521	0.15887769	-0.0047186166	
0.099175945	-0.3006738	0.013293013	
0.10530982	0.20538807	-0.0060022026	
-0.09505481	0.71016306	-0.031693056	
0.10165036	-0.2661841	0.011485666	
0.022084177	-0.5837705	0.032866627	
0.028488636	-0.44254532	0.028017595	
-0.061939485	-1.6985941	0.05049835	
-0.09196619	0.8514008	-0.035793185	
-0.08482709	1.1144928	-0.043017536	
-0.04078175	-1.7358975	0.058395907	
0.100686066	0.29589325	-0.008010909	
0.10751379	-0.100215	0.00416933	
0.10664491	-0.14234746	0.005875513	
-0.0836348	-1.319804	0.03361465	
-0.01931674	-1.4591242	0.056513324	
0.041421555	-0.16050869	0.017883241	
0.036836766	0.27067536	0.0044142455	
0.043584436	-0.11539152	0.01620473	
-0.030956961	1.6982249	-0.045684606	
0.08458968	0.3666164	-0.006618291	
0.005381249	-0.9478448	0.04435417	
0.051440574	-0.036991525	0.012760028	
0.10182604	0.2792342	-0.0077123344	
0.023186602	0.6182836	-0.0060302764	
-0.028735362	1.67733	-0.044605687	
0.108368374	0.031095518	-0.00066795945	
-0.026498608	1.6534963	-0.043454327	
-0.036122292	1.7355738	-0.047935642	
0.10815977	0.0664305	-0.0018550456	
-0.012774669	-1.3322041	0.054083332	
0.08027038	-0.3583778	0.019207567	
0.08332216	0.36405087	-0.006242797	
0.077690914	-0.34711388	0.019265547	
-0.058768548	1.6852139	-0.05293241	
0.01333189	0.87435466	-0.014384821	
0.081321	0.3582278	-0.005596295	
-0.046947107	1.7583027	-0.051406533	
-0.06989927	-1.6022621	0.045433	
0.028635196	0.475868	-0.0016216636	
-0.039737344	1.7518685	-0.049289107	
0.09869951	-0.30619475	0.013599366	
-0.0608185	1.6609432	-0.05289965	
0.108165875	-0.048368927	0.0021772236	
-0.102373935	0.06826709	-0.012707472	
0.08654176	0.36877766	-0.007141128	
-0.022165768	-1.5101256	0.05733274	
-0.101923384	-0.30228144	-0.0014896244	
0.024559207	0.5822342	-0.0048975796	
0.1060009	-0.16615628	0.0068782866	
0.05001635	0.010889148	0.011379257	
0.061367385	-0.19318469	0.016576424	
-0.09163407	-1.0503148	0.02355501	
0.10664905	-0.14217995	0.005868569	
0.0039524063	1.1038489	-0.022287376	
-0.08668993	-1.229808	0.030177623	
0.014099643	0.8547985	-0.013728723	
0.107513666	0.117824964	-0.0034929365	
0.08151236	-0.3624044	0.019125655	
0.073081784	-0.31764063	0.019014344	
-0.07720014	1.3387448	-0.04831019	
-0.08785073	-1.1919065	0.028755784	
0.08591779	0.36832952	-0.0069815814	
0.07926795	0.35008726	-0.004868865	
-0.087896384	1.0093533	-0.040222406	
0.045868486	0.06994477	0.0099594295	
0.052830763	0.061306797	0.009378314	
0.06283607	0.21071893	0.002978608	
0.0017257705	1.1552525	-0.024107613	
-0.035956144	-1.6987313	0.05887395	
0.031647347	-0.37279263	0.025563985	
0.05285827	-0.062016577	0.013397217	
-0.017853707	-1.4317937	0.056033447	
0.07171614	-0.30669835	0.018857703	
0.10356511	0.24774319	-0.0070457906	
-0.056923114	-1.7366419	0.053140193	
-0.012005553	-1.3166133	0.053752437	
-0.06346486	1.6242762	-0.052702263	
0.10495952	-0.1974547	0.00824447	
-0.08909077	0.9655058	-0.03901595	
0.106658645	-0.14178899	0.0058523268	
0.04858861	-0.015919184	0.012423024	
0.08155976	-0.36253968	0.01912184	
-0.08301277	-1.336598	0.034266993	
0.066215605	-0.25290942	0.017875463	
0.036182143	0.2863907	0.0039651394	
0.043079853	0.12847388	0.008379564	
-0.05468736	1.7230209	-0.052714825	
0.077188276	0.33968195	-0.0040697455	
-0.069406144	1.5199741	-0.05154583	
0.09568435	0.34423354	-0.008466274	
-0.08042956	1.2496043	-0.046339825	
0.091364786	0.36380625	-0.008103803	
-0.094068624	0.7579539	-0.033090048	
-0.04976756	1.7507493	-0.052007683	
-0.0074803904	-1.2229887	0.0516382	
0.108393155	-0.0042748996	0.000568375	
0.006157942	1.0516616	-0.020458214	
-0.09458614	0.7332415	-0.03236863	
-0.094515376	-0.9176105	0.01882197	
0.059214108	0.16226728	0.005158931	
0.098079234	0.3253275	-0.008394018	
0.09716745	0.33332524	-0.008448884	
-0.08361564	1.1533984	-0.04400949	
-0.06080932	1.6610595	-0.0529	
0.104400076	-0.21174952	0.008888692	
-0.06873173	1.5333282	-0.051730663	
0.007603258	1.0168225	-0.019247547	
0.081525326	-0.36244145	0.019124612	
0.033974454	-0.32154307	0.02373916	
-0.09929923	-0.60953164	0.008327708	
0.06283607	0.21071893	0.002978608	
-0.09810837	0.5374327	-0.026601255	
-0.07974664	1.2691402	-0.046788707	
-0.05908171	-1.7224301	0.052056238	
-0.04769013	1.7568834	-0.05157794	
0.057833336	-0.14270787	0.015391558	
-0.014200307	-1.3607911	0.054672852	
0.07075311	0.2941648	-0.0012294799	
-0.027742304	-1.5994737	0.058460847	
0.03823237	0.23764369	0.005351171	
0.037758484	-0.23890491	0.020758092	
-0.086105116	1.0719242	-0.04190439	
-0.06912703	-1.6135589	0.045972392	
0.107026465	-0.125746	0.005193278	
0.08396972	0.36547294	-0.0064380616	
-0.03756655	1.743086	-0.04849881	
0.09222796	-0.355492	0.016781047	
-0.041185066	1.7560116	-0.049777985	
0.08024858	-0.358299	0.019208685	
-0.049088188	1.75311	-0.051875338	
0.09053348	-0.362024	0.017366558	
0.07784227	0.34318486	-0.00432761	
0.102564156	0.266883	-0.007464692	
0.10719992	-0.11733802	0.0048527867	
-0.0957826	-0.84958744	0.016445875	
0.08838746	0.36870402	-0.0075686723	
-0.07833951	-1.448994	0.03875114	
0.05994182	-0.17351596	0.016122043	
0.094874285	-0.34043932	0.015676722	
0.04501506	-0.086177945	0.015106872	
-0.08668586	-1.2299361	0.030182421	
0.09585734	-0.33317825	0.0152017325	
0.043744467	0.11423013	0.0087669045	
0.09412328	0.3532339	-0.008400127	
-0.0961904	-0.826093	0.015633002	
0.084620714	0.36666793	-0.0066271275	
0.10184124	0.27899334	-0.0077077	
-0.051943637	-1.75675	0.05532001	
-0.071297236	-1.5807108	0.044428572	
-0.0027560368	-1.122901	0.049159095	
-0.09301967	0.80584836	-0.03448101	
-0.05465915	1.7232347	-0.052712113	
0.10219172	0.27328426	-0.007595524	
-0.04769499	1.7568728	-0.05157905	
0.05069349	0.02332232	0.010890752	
-0.102449186	0.04073199	-0.011887759	
-0.10243649	-0.17015752	-0.005547121	
0.013336718	0.8742313	-0.014380708	
-0.066299774	-1.651305	0.04785733	
0.029319562	-0.4241904	0.027375415	
-0.017853707	-1.4317937	0.056033447	
0.067891784	0.2675273	0.00020238757	
0.067152075	0.25999618	0.000589028	
-0.031140752	-1.6456902	0.05881761	
-0.09009869	-1.1115042	0.025782362	
0.08708281	-0.36864826	0.018295303	
0.06350505	0.21895769	0.0025933087	
0.10837175	-0.012792384	0.00087326765	
0.042350195	0.1443201	0.007946506	
-0.0594201	1.6778878	-0.052932873	
0.06928189	0.28096193	-0.000505954	
-0.04193165	1.7576013	-0.05001784	
-0.011247672	-1.3011452	0.053417996	
0.07435691	0.32211304	-0.0028865188	
0.10736595	-0.10863391	0.0045036823	
0.04068034	-0.1761952	0.01846245	
-0.10257069	-0.064019844	-0.008754626	
0.0032263175	1.1207566	-0.022884019	
-0.098866425	0.485655	-0.025069162	
0.07574683	0.33122298	-0.0034807324	
0.0009813979	1.1721338	-0.0247095	
-0.01352457	-1.347294	0.054397345	
-0.09195126	0.85203123	-0.035811245	
-0.09251235	0.8280807	-0.035122894	
0.034129187	0.33653516	0.0025176108	
0.08524887	-0.36879888	0.018655613	
0.017104544	-0.69295704	0.03648579	
0.05779008	-0.14205407	0.015375823	
0.10719992	-0.11733802	0.0048527867	
0.07577576	0.33140242	-0.0034928173	
-0.019807331	1.5664378	-0.03963472	
-0.10254113	-0.010744942	-0.010351375	
0.039233536	-0.20709024	0.019597292	
0.079944156	0.35300577	-0.00511539	
-0.09644016	0.6373481	-0.02955237	
0.027761877	-0.4586004	0.028577194	
-0.099214844	0.46002123	-0.024310455	
0.009586915	-0.85671496	0.041647077	
-0.02422738	-1.5449225	0.05782564	
-0.06481884	1.6031747	-0.05252908	
-0.029117078	-1.6189903	0.058636248	
0.10822925	0.05761017	-0.0015632361	
0.10829181	-0.030704955	0.0015236288	
0.046532646	0.056489784	0.010318115	
0.10816026	0.06637115	-0.0018531084	
-0.038680486	-1.7217516	0.05866964	
-0.0027126074	-1.1219739	0.04913518	
0.108337335	-0.021845082	0.001200363	
0.08405152	-0.36770713	0.018843845	
0.10530448	0.20553957	-0.0060061514	
0.027310602	0.5102596	-0.0026699752	
0.03476327	0.32091483	0.0029708743	
-0.06214959	1.6432544	-0.05282303	
0.1079959	-0.0656885	0.0028302819	
0.0037635788	-0.98280376	0.045357272	
-0.09166517	-1.0490172	0.023508102	
-0.052585416	1.7371917	-0.05246851	
0.1082873	0.048757553	-0.0012673885	
-0.05904255	-1.7227172	0.052076653	
-0.03825482	1.7462	-0.048756726	
0.024535775	0.58284867	-0.004916787	
0.023191303	0.6181602	-0.0060263723	
0.04795938	0.028228404	0.011065856	
-0.10069881	0.3310553	-0.020493776	
0.06284579	0.21084134	0.0029729009	
-0.011617623	1.4310048	-0.03425157	
-0.029065482	-1.6182772	0.05863042	
-0.01086437	1.4171215	-0.033720694	
-0.04626055	1.7592576	-0.05124004	
-0.09732974	-0.75543106	0.013212308	
-0.014230423	-1.3613902	0.05468501	
0.10833214	0.04023731	-0.0009796917	
-0.05190999	-1.756825	0.055333167	
0.025257848	0.5639103	-0.00432615	
-0.015696898	-1.3903042	0.0552572	
0.09018238	0.36650005	-0.00791575	
0.052187674	-0.05029146	0.013099626	
0.08590044	0.36831373	-0.0069770217	
0.058503196	-0.15271589	0.015631095	
-0.053320654	-1.7529777	0.054763466	
0.10389279	0.24077341	-0.006884113	
-0.095554	0.68477345	-0.030948043	
-0.06190998	-1.6988692	0.050515145	
0.028649136	0.475507	-0.001610741	
0.10702524	-0.12580283	0.005195588	
-0.09849938	0.51134706	-0.025829524	
-0.087882064	-1.1908513	0.028716385	
0.0834343	-0.36678714	0.01892683	
0.021761753	0.6557199	-0.007218346	
0.047842316	-0.03023619	0.012975603	
-0.10084284	-0.45801553	0.0034117848	
-0.09885674	0.48634946	-0.025089718	
-0.09407241	-0.93982136	0.019605085	
0.018319696	0.74584	-0.010126337	
-0.022122629	-1.5093774	0.05732152	
0.033458292	0.35318208	0.002032131	
-0.030488573	-1.637358	0.058769256	
-0.05118773	1.7446826	-0.052258074	
-0.10227091	-0.22453515	-0.0038869828	
0.08781684	0.36895588	-0.0074437857	
-0.0945828	0.7334054	-0.03237343	
-0.02703455	-1.5890118	0.058354333	
-0.09868067	-0.65946037	0.009982184	
0.075055465	0.3268082	-0.0031883717	
0.10789612	-0.074120246	0.0031526238	
0.042345412	0.1444234	0.007943675	
-0.019797198	1.5662888	-0.039628506	
-0.07718251	1.3392082	-0.04831986	
0.08708281	-0.36864826	0.018295303	
-0.07782606	1.3221059	-0.047958203	
0.107369885	0.12605858	-0.0037449747	
-0.05051703	1.7477401	-0.052144304	
-0.02215138	-1.5098764	0.057329014	
-0.06742904	1.5580354	-0.05204749	
0.02931536	0.45830092	-0.0010902733	
-0.012371056	1.4446635	-0.03477674	
0.037000373	-0.25535998	0.02135554	
0.027315237	0.51013833	-0.0026662499	
-0.022136986	-1.5096269	0.05732526	
0.050020076	-0.0110230595	0.012090981	
0.046532646	0.056489784	0.010318115	
-0.0027506277	-1.1227851	0.049156085	
0.028639816	0.47574764	-0.0016180426	
-0.06702096	-1.642211	0.0473897	
0.105242334	-0.18963142	0.007897511	
-0.035386235	1.7312423	-0.04763733	
0.029329315	0.45794156	-0.0010794401	
-0.08729451	1.0307809	-0.04080406	
0.1066699	0.15909633	-0.0047249496	
0.10275842	-0.24681385	0.010532096	
0.07240705	-0.31235772	0.018941462	
-0.023537047	1.6177902	-0.041831747	
-0.004314773	-1.1561093	0.050005004	
0.10069421	0.29578283	-0.008009061	
-0.09213073	-1.0292511	0.022794977	
0.0009813979	1.1721338	-0.0247095	
-0.06810994	1.5453011	-0.051888406	
0.054996446	-0.09806118	0.014300555	
0.04212039	-0.14581867	0.017338812	
0.0671176	0.25963897	0.0006071627	
0.05568192	-0.109182715	0.014575452	
-0.054640315	1.7233768	-0.052710287	
0.0736319	0.31699154	-0.0025665313	
0.04426653	-0.10139485	0.01567991	
0.104976654	-0.19699264	0.008223876	
0.09686104	-0.3247252	0.014676824	
0.028653778	0.47538668	-0.0016071051	
0.102552205	0.2670944	-0.0074691176	
0.10685922	0.15105647	-0.0044912845	
-0.09406314	-0.9402777	0.019621208	
-0.08229839	1.1942116	-0.045020893	
0.074352115	0.32207963	-0.002884373	
-0.076275505	-1.4918534	0.040532604	
0.056376897	-0.12024181	0.014846846	
-0.07970988	-1.4183701	0.037505776	
0.060652256	0.18228357	0.0042742044	
-0.061491795	1.6521866	-0.052866474	
0.08767385	-0.36811543	0.01816006	
0.031626195	-0.37325904	0.025580496	
0.05571086	-0.1096469	0.014586866	
0.08838746	0.36870402	-0.0075686723	
0.062023662	-0.20192151	0.016774788	
0.04797373	0.027948583	0.011073247	
0.061387427	0.19212046	0.0038315803	
-0.0926568	-1.006185	0.021966562	
0.066937685	-0.26083592	0.018035263	
0.012625337	0.89226484	-0.014988184	
0.067891784	0.2675273	0.00020238757	
0.0348005	0.32000133	0.0029973686	
0.07033157	-0.29460803	0.018662468	
0.041381933	-0.16134487	0.017914161	
-0.03186255	-1.6546042	0.0588599	
-0.10237833	0.06682126	-0.012664452	
-0.009343028	1.3884091	-0.03263165	
-0.05464507	1.7233412	-0.05271074	
0.044457622	0.09914938	0.009175003	
-0.056884147	-1.7368683	0.053159	
-0.041180134	1.7559998	-0.049776368	
-0.07784367	1.321634	-0.047948107	
0.021794789	0.65485257	-0.0071906894	
0.10523689	-0.18978763	0.007904395	
-0.04624109	1.7592796	-0.05123523	
0.05285342	-0.06193311	0.013395116	
-0.038986757	1.7491771	-0.04902356	
-0.10243691	-0.16997753	-0.005552575	
0.017587177	0.764903	-0.010749921	
-0.058796234	1.6849098	-0.05293265	
-0.092636965	-1.0070697	0.021998242	
0.06065747	-0.18350796	0.016354188	
-0.024236932	-1.5450784	0.05782774	
0.015462592	-0.72882795	0.037645802	
0.106650375	-0.14212412	0.0058662593	
-0.09085437	0.8971275	-0.037097126	
0.0884124	0.36868817	-0.0075739473	
0.0606191	-0.18297897	0.016341954	
0.10704103	-0.12506366	0.0051655024	
0.098101154	0.32512227	-0.008392245	
0.10665588	-0.1419007	0.005856991	
-0.017553613	1.5321457	-0.038227372	
0.044457622	0.09914938	0.009175003	
-0.10161153	-0.3554875	0.00016909838	
0.047269396	0.04178596	0.010708123	
-0.07327645	1.4360636	-0.05019881	
-0.03592807	-1.6984674	0.05887519	
-0.056718625	1.70593	-0.05286809	
-0.017594263	1.5327847	-0.03825324	
0.027305894	0.5103809	-0.0026736706	
-0.10237669	0.067363456	-0.012680575	
0.01760155	0.76453	-0.010737717	
0.05075641	-0.024596293	0.012441665	
-0.08845813	-1.1711441	0.027982578	
0.08779155	0.3689622	-0.0074381083	
-0.102541365	-0.010925805	-0.010345951	
-0.046250902	1.7592686	-0.051237635	
0.067625046	-0.26814154	0.01817888	
0.10550115	-0.18206525	0.0075654835	
0.017087549	-0.69332963	0.03649792	
0.09944298	0.31126213	-0.008239582	
-0.08296486	1.1737509	-0.044517785	
-0.0011331514	-1.0881828	0.04825118	
-0.040090054	-1.7315928	0.058497116	
0.015388541	-0.7304443	0.037697688	
-0.03185319	-1.6544908	0.058859423	
0.0585128	-0.15285802	0.015634462	
-0.09359033	-0.96317375	0.020432338	
0.10833836	-0.021604326	0.0011916608	
-0.060106553	1.6697786	-0.052922457	
0.0017508343	1.1546811	-0.02408728	
0.018974163	0.7287658	-0.009570286	
0.06554356	-0.24530406	0.017718807	
0.07700375	-0.34346795	0.019256294	
-0.0035157055	-1.1391041	0.049574643	
-0.06942839	1.5195267	-0.05153948	
-0.088454254	-1.1712779	0.027987525	
-0.09458954	0.7330776	-0.032363847	
0.09811364	0.3250048	-0.008391216	
-0.08668745	1.0519717	-0.04137361	
0.066937685	-0.26083592	0.018035263	
-0.058297522	-1.7279729	0.052459434	
0.07575165	0.33125293	-0.003482759	
-0.008980587	-1.2543361	0.05236946	
-0.09599862	0.6613837	-0.030260272	
0.06712251	0.25969005	0.0006045848	
0.06785243	0.26713324	0.00022278726	
-0.049079843	-1.7601595	0.05635847	
0.086458474	-0.368952	0.018427968	
-0.09731487	-0.75640786	0.013245508	
-0.07420022	-1.5312781	0.042220965	
-0.09922633	0.45914927	-0.02428466	
-0.016437158	-1.4046938	0.05553262	
0.011203781	-0.8215921	0.040570393	
0.10807763	0.07533173	-0.002146393	
-0.09884948	0.48687023	-0.025105156	
-0.09958441	-0.58485687	0.0075164884	
-0.08102376	1.2323029	-0.04593496	
-0.048378	1.755208	-0.051728413	
-0.10192431	-0.30210334	-0.0014951527	
-0.0186136	-1.4460777	0.05628757	
0.10219912	0.2731606	-0.0075930506	
0.0884041	0.3686935	-0.007572204	
0.09111589	-0.36003563	0.017175391	
-0.049801208	1.7506236	-0.052014016	
-0.038718	-1.7220316	0.05866562	
0.106256396	0.17501527	-0.005177811	
-0.023542099	1.6178552	-0.041834593	
-0.06347389	1.6241403	-0.052701272	
-0.10175971	0.19925757	-0.016593501	
-0.07527412	1.3880265	-0.049304977	
-0.08482709	1.1144928	-0.043017536	
-0.0035210773	-1.1392192	0.049577564	
-0.09813208	0.53588486	-0.026555464	
-0.006384611	1.3301034	-0.03045176	
0.033458292	0.35318208	0.002032131	
0.030861408	-0.39013886	0.026177451	
0.03137751	0.4055252	0.00048963726	
0.038241677	0.23742443	0.00535734	
-0.0071668923	1.3458272	-0.031035833	
-0.10243515	-0.17069748	-0.0055306703	
-0.03593275	-1.6985114	0.058874965	
0.071018085	-0.30072725	0.018763766	
0.10799921	-0.06539163	0.0028190017	
-0.009383656	1.389187	-0.032660984	
-0.07768882	-1.4629173	0.039324537	
0.0002662018	1.1882044	-0.025284417	
0.010397896	-0.839105	0.041109487	
-0.033216476	-1.6704261	0.058907136	
-0.09810837	0.5374327	-0.026601255	
-0.10093454	0.30610964	-0.019755706	
-0.01087451	1.4173101	-0.033727907	
-0.061446138	1.6527926	-0.052869096	
-0.020007394	-1.4717723	0.056726247	
0.10389488	0.24072717	-0.00688304	
0.021219946	-0.6027638	0.033505097	
-0.072722174	-1.557252	0.04336624	
0.0054506212	1.0685302	-0.021047413	
-0.05052837	-1.7591867	0.05585365	
-0.02429825	1.6274079	-0.04225929	
0.09252177	0.3601392	-0.008253723	
-0.08901323	-1.1515689	0.027257085	
-0.048387624	1.755182	-0.051730476	
0.09359269	0.35576913	-0.008359909	
-0.011288688	-1.3019841	0.05343628	
0.027745612	-0.4589598	0.02858968	
0.0054407045	1.0687666	-0.021055706	
0.086495236	-0.3689414	0.018420443	
-0.0765735	1.355097	-0.048648417	
0.09779963	-0.31578842	0.014146566	
0.05356764	-0.07420166	0.013704598	
-0.06551925	-1.6607393	0.048353568	
0.108390346	0.022898285	-0.00038568676	
0.10124413	-0.27260345	0.011810318	
0.08822808	-0.3673953	0.01802443	
0.05924823	0.16275404	0.005137652	
-0.09731198	0.58715487	-0.02807115	
-0.009771399	-1.2707483	0.052743167	
0.012112804	-0.80182284	0.039956734	
0.107366756	0.12622903	-0.0037501454	
0.015382893	-0.73056865	0.03770168	
0.06896596	-0.28171685	0.018435031	
0.09516944	0.3474677	-0.008453444	
-0.09730344	0.5876654	-0.02808623	
0.10309886	-0.24024118	0.01021646	
0.10816226	0.06613373	-0.0018452704	
-0.07330299	1.4354459	-0.05018784	
-0.050533168	-1.7591809	0.05585189	
-0.05195328	-1.7567284	0.05531621	
-0.06282396	1.633711	-0.05276683	
0.10343172	-0.23349187	0.009896219	
0.024577886	0.5817427	-0.0048822016	
0.104396015	-0.21184915	0.0088932365	
0.03345366	0.3532978	0.0020287484	
-0.001927428	-1.105191	0.048698917	
0.103886396	0.24091212	-0.0068873763	
0.074369185	-0.32704538	0.019128382	
0.054951705	0.09699517	0.007924989	
0.10667521	0.15887769	-0.0047186166	
0.09220564	-0.3555931	0.016789347	
-0.068087555	1.545725	-0.051893845	
-0.080391206	-1.4024574	0.03686638	
-0.06770725	-1.6332185	0.046936348	
0.06623914	-0.2531723	0.017880857	
-0.06625048	-1.6519134	0.04788898	
0.094670266	0.3503493	-0.008432403	
0.07101348	-0.30068687	0.01876314	
0.023835965	0.60122347	-0.0054928362	
-0.100423224	0.35823083	-0.021297872	
0.040258147	0.19092701	0.006659895	
0.108394176	-0.0037323316	0.0005490631	
-0.077848025	1.3215162	-0.04794559	
0.030065715	-0.40770748	0.02679658	
0.0075736046	1.0175427	-0.019272521	
0.06209419	0.20132399	0.0034122318	
0.039223537	-0.20730567	0.019605175	
-0.10227484	-0.22345906	-0.003919944	
0.032070965	0.38796943	0.0010096729	
0.09779963	-0.31578842	0.014146566	
0.106033504	0.18282995	-0.0053950846	
-0.031131364	-1.6455725	0.058817	
0.08467302	-0.36838904	0.018750682	
0.065519944	-0.24503255	0.017713144	
-0.081016906	-1.3874233	0.03626664	
-0.012381196	1.4448462	-0.034783818	
-0.007106021	1.344612	-0.030990593	
-0.0064049065	1.3305136	-0.030466944	
0.10108629	0.29034933	-0.007916629	
0.09001091	-0.36358643	0.017529294	
-0.017149381	-1.4183943	0.05578883	
-0.03735266	-1.7111833	0.05879052	
-0.032408036	1.7103319	-0.04635375	
0.09618682	0.34081143	-0.008469716	
0.10840311	0.014087771	-7.942319e-05	
0.085870296	-0.36899847	0.018543437	
-0.025779076	1.6452485	-0.043070264	
-0.052561708	1.7373316	-0.05246529	
-0.10015259	0.3831983	-0.022036739	
-0.01786837	-1.4320719	0.05603847	
-0.09953799	0.43497923	-0.023569249	
0.00873708	-0.87515664	0.042205215	
-0.09059628	-1.0922872	0.025079668	
0.09960999	-0.29535893	0.013003275	
0.04355996	-0.115896806	0.016223654	
-0.08547663	1.0930612	-0.042460546	
-0.07128743	-1.5808663	0.044435725	
0.08217548	-0.36417308	0.019067109	
-0.015349455	1.496361	-0.03679534	
0.04210557	-0.14612891	0.01735036	
-0.07395471	1.4201082	-0.049910873	
0.050068058	-0.0119152535	0.0121141225	
-0.0059272423	-1.190284	0.0508516	
0.03321693	-0.3382027	0.024334356	
0.016250066	-0.71163344	0.037091658	
0.011897512	0.9106221	-0.015609041	
-0.030956961	1.6982249	-0.045684606	
-0.07329861	1.4355489	-0.05018966	
0.07768643	-0.34709117	0.019265503	
-0.097670056	-0.73266774	0.01244019	
0.107515775	-0.100098744	0.0041647702	
0.014056094	0.8559113	-0.013765961	
0.05285486	0.061724402	0.009361491	
0.053546883	0.07358664	0.00888212	
0.104188904	0.23412868	-0.006725982	
0.060628705	-0.18311128	0.016345039	
-0.029498346	1.684823	-0.044983566	
0.0269228	-0.47713166	0.029220566	
0.06278211	0.2100448	0.0030099005	
0.07032697	-0.29456586	0.018661767	
0.073040634	-0.31732535	0.019010141	
-0.08548934	1.0926391	-0.04244949	
0.061382532	0.19205587	0.003834501	
-0.084856845	1.1135204	-0.0429924	
-0.102533706	-0.11831684	-0.0071186274	
0.10067789	0.2960036	-0.008012697	
0.06484634	-0.2371815	0.017548144	
-0.09193624	0.8526615	-0.03582932	
0.020392396	0.69165295	-0.008369833	
-0.09406007	-0.94042975	0.019626573	
0.009062357	0.9811689	-0.018017247	
-0.10227413	-0.22363842	-0.0039144605	
-0.082361914	-1.3536724	0.034934327	
-0.08357274	1.1547521	-0.044043526	
-0.057431884	1.699121	-0.05290106	
0.10788795	0.09223902	-0.00269112	
-0.09312228	-0.9850877	0.021212295	
-0.020565026	1.5774245	-0.040094502	
0.073081784	-0.31764063	0.019014344	
-0.070070736	1.5064418	-0.05134952	
0.087665774	-0.3681243	0.018161967	
-0.0056484714	1.3151091	-0.029897168	
-0.06081391	1.6610013	-0.05289983	
0.042354904	0.14421682	0.007949337	
-0.010090902	1.4026352	-0.033169813	
0.012089983	-0.80231947	0.03997223	
-0.09577704	-0.8499029	0.016456798	
-0.04075355	-1.7357289	0.058400273	
-0.01905974	1.5553256	-0.03917434	
0.045005344	-0.08637518	0.0151142925	
-0.102437384	-0.16979754	-0.0055580437	
-0.087331645	1.0294697	-0.040768623	
-0.04980596	1.7506055	-0.052014947	
0.097173974	0.33327183	-0.008448616	
0.07569191	-0.33577076	0.019210681	
0.10407129	-0.21951748	0.0092446655	
-0.00861571	1.3743709	-0.03210316	
-0.09214767	-1.0285221	0.022768766	
-0.08423694	-1.3030834	0.032968864	
0.028510265	-0.4420683	0.028000936	
-0.016805448	1.5202429	-0.037747376	
0.0037860274	-0.9823195	0.04534349	
-0.012330413	1.4439325	-0.034748577	
0.09762616	0.32943285	-0.008425772	
-0.06080932	1.6610595	-0.0529	
-0.06051623	-1.7111763	0.05129151	
0.06826369	-0.2747195	0.018304855	
-0.02722282	1.6615142	-0.043834195	
-0.094515376	-0.9176105	0.01882197	
0.039916016	-0.1924739	0.019061342	
-0.034602568	-1.6853788	0.058911934	
0.0696568	-0.28835708	0.01855436	
0.021214344	-0.602887	0.03350921	
0.011907309	0.91037655	-0.015600696	
0.0671668	0.2601491	0.0005812496	
0.10764682	0.10952852	-0.003235966	
-0.09061425	-1.0915833	0.025053978	
0.065524645	-0.24508688	0.017714277	
0.06897994	-0.28185377	0.01843752	
0.10764678	-0.09197591	0.0038451701	
0.043579526	-0.11549256	0.016208544	
0.07075311	0.2941648	-0.0012294799	
-0.03937091	-1.7267503	0.05859077	
-0.0004297197	1.2036988	-0.025840595	
0.10833889	-0.021483945	0.0011872798	
0.098104246	0.3250929	-0.008391991	
0.06625332	-0.25332987	0.01788406	
0.10145047	0.28502497	-0.007821158	
0.108087175	-0.05698446	0.0025006086	
-0.060097404	1.6698897	-0.05292266	
-0.0027722493	-1.1232486	0.049168065	
-0.058791615	1.6849605	-0.052932613	
-0.091152035	-1.070143	0.02427356	
-0.10062557	-0.48261583	0.0041995496	
0.10833404	0.039817665	-0.00096546113	
0.06968011	-0.28857636	0.01855822	
0.03323262	-0.3378576	0.024322018	
-0.0058687776	-1.1890477	0.05082144	
0.09413409	0.3531793	-0.008400828	
0.07374485	-0.3225961	0.019077212	
-0.0074488	-1.2223263	0.051622495	
0.08656759	0.3687912	-0.0071475804	
-0.019069828	1.5554782	-0.039180614	
0.10530808	0.20543857	-0.006003514	
-0.045533344	1.7598993	-0.05105537	
-0.095986106	0.66205245	-0.030279957	
0.032450102	-0.35509235	0.024935782	
0.076435536	0.3353909	-0.0037656724	
-0.015354522	1.496446	-0.036798716	
-0.053310998	-1.753009	0.054767504	
0.09734075	-0.32028764	0.014410764	
0.032043114	0.38867286	0.0009889305	
-0.054002978	1.7280226	-0.052644193	
0.02112747	0.6723736	-0.00775066	
0.08393401	0.36540046	-0.006427437	
-0.020554826	1.5772792	-0.0400884	
-0.08793727	1.0078803	-0.040182225	
0.011182658	0.92855984	-0.016218007	
-0.049801208	1.7506236	-0.052014016	
0.10704006	0.14282186	-0.004248634	
0.0806117	0.355659	-0.0053521395	
-0.027010962	-1.5886588	0.058350578	
-0.10157549	0.22677672	-0.017408207	
-0.023557268	1.61805	-0.041843206	
-0.09899185	-0.6349083	0.009166405	
-0.06338998	-1.6843251	0.04965508	
-0.019287512	-1.4585862	0.056504145	
0.037763596	-0.2387952	0.020754114	
-0.10237611	0.067544185	-0.0126859695	
0.047245406	0.04225904	0.010695621	
-0.08550296	-1.2663485	0.031562075	
0.010375045	-0.8396003	0.041124657	
-0.068422444	-1.6234937	0.046455204	
-0.087256856	-1.2115791	0.029492065	
0.09826298	-0.31097966	0.0138697475	
0.071036614	-0.30088863	0.018766388	
0.03246063	-0.35486072	0.024927571	
0.009047613	0.9815323	-0.018029734	
0.07855001	0.34673762	-0.004599914	
-0.08423353	1.1337246	-0.043511078	
0.034722775	-0.3051155	0.023150355	
-0.06872279	1.5335023	-0.051733017	
-0.04906889	1.7531719	-0.05187148	
0.10182604	0.2792342	-0.0077123344	
0.047911547	0.029161735	0.011041284	
-0.06840771	-1.623698	0.046465218	
-0.09885187	0.48669663	-0.025100015	
-0.013073735	1.4571946	-0.03526137	
0.026586719	0.529137	-0.003249824	
-0.030479237	-1.6372364	0.058768496	


==> orbit_compare_y.txt <==
-0.07137532	-0.8316911	-0.050922498	
-0.035960793	-0.45245597	0.058873728	
-0.08102139	-0.8601924	0.03626229	
-0.09194747	-0.95623493	-0.035815775	
0.108160764	0.99777925	-0.0018511564	
0.04646776	0.46769187	0.014004752	
0.10045667	0.948502	0.012406543	
-0.02144882	-0.2799943	0.05714135	
0.10389063	0.9660477	-0.0068852156	
0.04858861	0.49086404	0.012423024	
-0.0026984215	-0.13214259	-0.02762986	
-0.050533168	-0.60959375	0.05585189	
0.096173294	0.90903383	-0.0084697455	
-0.04143177	-0.514056	0.058290944	
-0.09954462	-0.98930556	-0.023553707	
-0.10229031	-0.9995183	-0.01344496	
-0.09407557	-0.9660399	-0.03308054	
0.06417132	0.650883	0.017375126	
-0.015359573	-0.27927077	-0.036802083	
-0.065529086	-0.74525386	0.048347324	
-0.07348923	-0.8068816	0.042777523	
0.044300772	0.44381556	0.01565364	
0.011203781	0.087618	0.040570393	
0.07302228	0.7332313	0.019008279	
0.0024540722	-0.07072217	-0.023515403	
-0.01679533	-0.29559115	-0.03774081	
0.03624349	0.35462835	0.021952212	
-0.09689505	-0.97836936	-0.028794363	
-0.06628502	-0.7513852	0.047866866	
-0.038685232	-0.48347628	0.058669105	
-0.102183886	-0.9992032	-0.014234617	
-0.0071313754	-0.18427809	-0.03100945	
-0.07969157	-0.8510618	0.037522823	
0.022045068	0.20155941	0.032895625	
0.096359886	0.9201087	0.014944136	
0.029366516	0.26316014	-0.0010505468	
0.06494305	0.65635	0.0017835647	
0.09330368	0.8981531	0.01636134	
0.08837492	0.8504598	-0.00756599	
0.023675196	0.21880761	0.03168066	
0.10623564	0.98674524	0.0065303296	
0.024480015	0.2273478	0.031075746	
-0.10014469	-0.99168605	-0.022057593	
0.027319878	0.23748137	-0.0026625246	
0.0948813	0.9095732	0.015673459	
0.087090924	0.8512675	0.01829353	
0.09437427	0.9059233	0.015904322	
-0.0050990954	-0.08869897	0.050420508	
-0.01497791	-0.20268124	0.054981038	
0.101658195	0.9566222	0.011479288	
-0.031652696	-0.45920742	-0.046008922	
-0.06080932	-0.7449523	-0.0529	
-0.021291934	-0.34616873	-0.040529266	
-0.02944287	-0.43554077	-0.04495637	
-0.08361135	-0.91288376	-0.04401288	
0.05066932	0.5133319	0.010908082	
-0.08365203	-0.8779653	0.033596322	
0.03340718	0.31337193	0.0019949079	
-0.062620156	-0.7210586	0.050107017	
-0.06480532	-0.7792772	-0.05253105	
-0.08551543	-0.8903527	0.03154789	
0.029298075	0.27889448	0.027392015	
0.012902193	0.10547793	0.0394191	
0.06827776	0.6898289	0.018307567	
-0.019049518	-0.32105148	-0.03916803	
-0.077217735	-0.8732532	-0.048300475	
0.012873642	0.10517816	0.039438605	
-0.0051044524	-0.08875902	0.050423324	
-0.03255599	-0.41285992	0.058889315	
0.102211446	0.95368016	-0.007588908	
0.10164257	0.95651674	0.011492074	
-0.004346989	-0.080269694	0.05002223	
-0.007454075	-0.11532381	0.051625118	
-0.030190192	-0.44357243	-0.04531958	
0.10828836	0.99881375	-0.0012613386	
-0.099557765	-0.98935825	-0.0235226	
0.0012869909	-0.018184157	0.046848685	
-0.01127328	-0.15924765	0.05342944	
0.012630165	0.053294297	-0.014984027	
0.06281643	0.6364358	0.0029899776	
-0.027253084	-0.4118438	-0.04384993	
-0.08482709	-0.91975415	-0.043017536	
0.03481912	0.33070213	0.003010586	
0.09304255	0.885687	-0.008309469	
0.106031924	0.98182654	-0.00539656	
0.10840433	0.99998796	0.00024278462	
-0.029483229	-0.43597487	-0.044976152	
-0.07396797	-0.850761	-0.049905077	
0.03770282	0.37073228	0.020801976	
-0.035937414	-0.45218712	0.05887477	
0.07634924	0.76261693	0.01923804	
-0.06990907	-0.7799379	0.045426056	
0.10503747	0.97449327	-0.006198898	
-0.07652942	-0.8686224	-0.048671648	
0.07926321	0.7793339	-0.0048671365	
-0.03318771	-0.47549716	-0.046701506	
-0.067455865	-0.80108047	-0.05204147	
0.010475822	0.026731957	-0.016819045	
-0.10256416	-0.99992234	-0.00955379	
-0.027961679	-0.41953778	-0.044214755	
0.081965625	0.80084586	-0.0058115125	
0.026928231	0.2534443	0.029216394	
-0.059456922	-0.7329853	-0.052932583	
-0.060115717	-0.73883545	-0.05292224	
-0.014575653	-0.2703254	-0.036279954	
0.060614362	0.6161117	0.01634042	
-0.020743936	-0.2715151	0.056943327	
-0.07417608	-0.8119203	0.04223998	
0.052877523	0.5369544	0.013405681	
-0.07067672	-0.8263876	-0.051158108	
0.004657276	-0.04418245	-0.021705374	
0.035451673	0.34591419	0.022576213	
-0.037571564	-0.5213195	-0.048500672	
0.09539853	0.9132771	0.015428036	
0.084026285	0.8269643	0.018847436	
-0.102542646	-0.999992	-0.010313481	
0.10310824	0.96630424	0.010207653	
-0.08041648	-0.89383453	-0.046348587	
-0.028007083	-0.42003027	-0.04423794	
0.07218091	0.72068256	-0.0019057393	
-0.030926816	-0.45146102	-0.04567036	
0.0789936	0.78533506	0.019254833	
-0.04560838	-0.55906403	0.057392046	
-0.08671013	-0.89821935	0.030153468	
-0.065437324	-0.78455067	-0.05243288	
0.10788869	0.9971733	0.0031753927	
0.08063948	0.7903409	-0.00536184	
0.107518695	0.9948909	0.004157871	
-0.06985509	-0.7795227	0.045464113	
0.099009335	0.93005055	-0.008298814	
0.007860072	0.052300923	0.042775363	
-0.03460419	-0.49041748	-0.04731209	
-0.059739687	-0.6961234	0.05170983	
-0.10192149	-0.99486345	-0.0014785677	
-0.10060974	-0.9866423	0.0042553097	
0.099618785	0.9427861	0.012997299	
0.034110546	0.32202196	0.0025042146	
0.082141146	0.811621	0.019070387	
-0.08845813	-0.90963584	0.027982578	
-0.032413058	-0.46729216	-0.046355978	
0.038208954	0.37171194	0.0053357035	
0.097793244	0.9301724	0.014150277	
0.10799171	0.99645907	-0.0024104714	
-0.049827375	-0.6025293	0.056103244	
0.019021682	0.13297918	-0.009529889	
0.065007	0.6569412	0.0017481744	
-0.016057126	-0.2872104	-0.03726104	
-0.051905192	-0.6231537	0.05533503	
-0.04483378	-0.5948601	-0.05086968	
0.10751379	0.9948604	0.00416933	
0.032052383	0.29662767	0.0009958446	
0.09683472	0.92345846	0.014691129	
-0.07656909	-0.8688912	-0.048650727	
0.087641634	0.8555512	0.018167645	
0.09306868	0.88588285	-0.0083120465	
0.10788277	0.9956224	-0.0027041286	
-0.032504566	-0.4122558	0.058887526	
-0.02354525	-0.30524123	0.057672158	
-0.046966515	-0.61587423	-0.05141113	
-0.101779364	-0.99395174	-0.00068588555	
0.078984775	0.78526044	0.019255042	
0.022507876	0.17684707	-0.006594822	
-0.046922855	-0.6154466	-0.05140078	
-0.10084138	-0.98807806	0.0034173727	
0.099012345	0.9300727	-0.008298442	
0.08880946	0.8645514	0.017873004	
0.028653778	0.25423154	-0.0016071051	
0.106226474	0.98668647	0.0065442473	
0.07574683	0.7506687	-0.0034807324	
-0.09356027	-0.9637069	-0.03377544	
0.043604083	0.4361105	0.01618965	
-0.04079581	-0.50704134	0.058393747	
0.06412375	0.65042526	0.017362654	
0.01875224	0.16688018	0.03530462	
0.039622568	0.3885317	0.00625588	
0.0037635788	0.008580021	0.045357272	
-0.07966868	-0.8509035	0.037544087	
0.09827859	0.9335476	0.01386027	
-0.07767003	-0.8369692	0.0393409	
-0.043380857	-0.5803903	-0.050459504	
0.05352276	0.5435911	0.00889878	
0.02385474	0.19382827	-0.005477339	
-0.008216731	-0.12402181	0.052000716	
-0.099207886	-0.9879525	-0.024325952	
-0.029770344	-0.3799145	0.058704868	
-0.08171194	-0.90173626	-0.045449242	
0.06067182	0.6158505	0.004262358	
-0.022008494	-0.35414913	-0.04095161	
-0.09731733	-0.9661722	0.013239995	
0.10751751	0.9928583	-0.0034858733	
-0.054731645	-0.65035653	0.05415605	
-0.0027035177	-0.13220236	-0.027633823	
-0.016047008	-0.28709492	-0.03725437	
0.10837215	0.9999197	0.0008689463	
0.10817088	0.9988531	0.0021549165	
-0.04908464	-0.5950297	0.056356892	
-0.091395564	-0.9536166	-0.03647214	
0.027305894	0.23730567	-0.0026736706	
-0.031168804	-0.39650637	0.058819488	
0.107370146	0.99396163	0.0044944733	
-0.010485724	-0.15011564	0.05307348	
-0.010470219	-0.14993681	0.053066403	
-0.008646131	-0.20194322	-0.032125376	
-0.06264476	-0.7212674	0.050092712	
-0.08957004	-0.9168468	0.02651015	
-0.05603113	-0.70197856	-0.052825883	
-0.007141508	-0.1843966	-0.031016968	
-0.040772304	-0.50678146	0.058397368	
-0.07200668	-0.8364244	-0.050695658	
0.022844896	0.21001485	0.032301232	
0.005392544	0.026038878	0.044347093	
-0.09929121	-0.9784752	0.008350015	
-0.08169063	-0.8647483	0.035606876	
-0.019277781	-0.25391084	0.05650109	
0.10308716	0.9661644	0.010227531	
0.03545686	0.34597075	0.02257216	
-0.054640315	-0.6891302	-0.052710287	
0.09985266	0.9362821	-0.0081742555	
0.060667075	0.6166339	0.016357258	
0.04716775	0.47536457	0.01347895	
0.060627796	0.6154229	0.004289046	
0.067610964	0.6835918	0.018176004	
-0.09314165	-0.93977755	0.021180406	
0.00048795342	-0.026882624	0.047317967	
-0.05806414	-0.72049445	-0.052920945	
0.1030895	0.96617997	0.010225311	
0.09359269	0.8898031	-0.008359909	
-0.0059219673	-0.09796192	0.05084887	
0.018286295	0.1237526	-0.010154769	
-0.004877217	-0.15784879	-0.0293113	
0.0556771	0.5661822	0.014573544	
0.034082726	0.3216795	0.0024841577	
0.085282065	0.83701867	0.018649891	
0.10666272	0.9894807	0.005845383	
0.060652703	0.6164915	0.016352654	
0.07783753	0.76781064	-0.0043257624	
0.054962695	0.5587891	0.014286831	
0.008708671	0.06128851	0.042223766	
0.011956066	0.044965424	-0.015559092	
0.08779155	0.8460115	-0.0074381083	
0.096359886	0.9201087	0.014944136	
0.08999926	0.87360555	0.01753284	
-0.05193884	-0.62348366	0.055321887	
-0.038708605	-0.48374012	0.05866663	
0.090579525	0.8779797	0.017351776	
0.09985553	0.93630326	-0.008173749	
0.036248572	0.3546847	0.021948174	
0.09220937	0.89011925	0.01678799	
-0.087838985	-0.90560395	0.028770521	
-0.102560915	-0.9995432	-0.007953808	
-0.03731522	-0.4679583	0.05879335	
-0.10069186	-0.99381524	-0.020514771	
-0.09404463	-0.9455237	0.01965344	
-0.005668707	-0.16714767	-0.029912502	
0.05922527	0.6022646	0.015881553	
-0.03903147	-0.53634393	-0.049039602	
0.08718068	0.84134066	-0.0072968006	
0.093072414	0.8859108	-0.008312404	
-0.10162512	-0.9929729	0.00010256469	
0.089409135	0.8691298	0.017706677	
0.012630165	0.053294297	-0.014984027	
0.059932694	0.6086375	0.0047137737	
0.016272806	0.14085142	0.03707558	
-0.10178145	-0.99396497	-0.0006969422	
-0.10014274	-0.99167824	-0.022062808	
0.015422739	0.13193344	0.03767374	
0.10704006	0.9892924	-0.004248634	
-0.07903663	-0.84652543	0.038124233	
0.047235914	0.47586837	0.010690615	
0.04860311	0.4910216	0.012412339	
-0.10093779	-0.9947561	-0.019745156	
-0.092646874	-0.9366205	0.021982417	
0.03271804	0.30486804	0.0014896393	
0.07432784	0.7388558	-0.002873838	
0.020368718	0.14990701	-0.008389816	
0.04863111	0.4912579	0.011407122	
-0.047040217	-0.5740485	0.056996465	
-0.08900943	-0.9132157	0.027262107	
0.10720671	0.9929336	0.004838899	
-0.007475123	-0.11556335	0.05163558	
-0.100430615	-0.9928042	-0.021276936	
-0.06345575	-0.7678686	-0.05270326	
0.09305003	0.88574296	-0.008310199	
0.060667075	0.6166339	0.016357258	
0.05072724	0.5139526	0.010866508	
-0.07966868	-0.8509035	0.037544087	
-0.023526214	-0.30501157	0.057667747	
0.09686104	0.9236434	0.014676824	
0.096844584	0.92352784	0.014685765	
-0.03164763	-0.45915383	-0.046006627	
0.08463134	0.83182496	0.01875721	
0.034138493	0.32236442	0.0025242716	
-0.07589767	-0.86430895	-0.048997395	
-0.09458614	-0.96832687	-0.03236863	
-0.02425778	-0.3790499	-0.04223673	
-0.053269275	-0.676328	-0.052558117	
0.0444149	0.4441667	0.009150758	
0.007047139	0.04367049	0.043298572	
0.09134911	0.87297404	-0.008101568	
-0.09213073	-0.9333205	0.022794977	
-0.07905509	-0.8466538	0.038107425	
0.10809177	0.9983918	0.002482608	
-0.044915438	-0.5517284	0.0575677	
0.0020834953	-0.0095446	0.04637505	
-0.06076356	-0.74455	-0.052901804	
-0.041936547	-0.565884	-0.050019443	
0.021790065	0.16780147	-0.0071946383	
-0.00031885505	-0.035699558	0.04778561	
-0.08487413	-0.8861065	0.032269403	
-0.0074382946	-0.11514415	0.051617235	
0.049310036	0.49868703	0.0118934065	
0.08645438	0.8462846	0.018428802	
-0.033142604	-0.47501975	-0.046681568	
0.033974454	0.32970625	0.02373916	
0.04070521	0.4039825	0.018443003	
-0.011995368	-0.16765289	0.053748026	
-0.039375618	-0.49123165	0.058590233	
0.039589703	0.38814282	0.0062348247	
0.10449517	0.970499	-0.0065493137	
0.023835965	0.19359168	-0.0054928362	
0.09732462	0.9268977	0.014419869	
0.10276081	0.96399605	0.010529861	
0.10550818	0.982049	0.0075563043	
0.050785266	0.5146506	0.012455195	
-0.05978381	-0.6965129	0.05168636	
0.09112349	0.8820546	0.017172828	
0.039589703	0.38814282	0.0062348247	
-0.10244966	-0.9999086	-0.01188235	
0.001298055	-0.0180636	0.046842173	
-0.053259827	-0.6762392	-0.052556947	
-0.043371037	-0.5802921	-0.050456606	
-0.102559544	-0.999523	-0.00789395	
-0.1015793	-0.9971415	-0.017392293	
0.10719992	0.9928906	0.0048527867	
-0.02578409	-0.39581442	-0.04307297	
-0.09457935	-0.9682967	-0.03237822	
0.038462467	0.37913358	0.020203725	
-0.012784809	-0.17687674	0.05408764	
0.10476546	0.97248983	-0.006381035	
-0.08727274	-0.90190554	0.029472575	
-0.07062102	-0.7853911	0.04491897	
-0.06406664	-0.7332108	0.049249694	
0.040941767	0.40406522	0.007087663	
-0.038269736	-0.5285198	-0.048762225	
0.011272214	0.08833866	0.040524393	
0.09412685	0.89379394	-0.008400366	
-0.1019176	-0.9983332	-0.015814245	
-0.060120337	-0.7388761	-0.052922137	
0.04098417	0.4045615	0.0071139038	
0.059927426	0.6092831	0.01611729	
0.034129187	0.32225028	0.0025176108	
0.07303144	0.7333133	0.019009218	
-0.043380857	-0.5803903	-0.050459504	
0.07508163	0.75152445	0.019177184	
-0.07966868	-0.8509035	0.037544087	
-0.062135972	-0.7565266	-0.052824043	
0.105515145	0.9820944	0.0075470805	
0.05000668	0.5062097	0.01138626	
-0.02722282	-0.41151416	-0.043834195	
-0.007878445	-0.19300017	-0.031562418	
-0.07698206	-0.8321093	0.03993486	
-0.03608737	-0.5059237	-0.047921628	
0.0671668	0.676661	0.0005812496	
-0.043385804	-0.5804394	-0.050460935	
-0.10253505	-0.9992354	-0.007151395	
0.09807612	0.92314583	-0.008394286	
-0.06625543	-0.75114644	0.04788582	
-0.07131676	-0.7906732	0.044414267	
-0.023537047	-0.37109622	-0.041831747	
-0.043380857	-0.5803903	-0.050459504	
-0.10178042	-0.99395835	-0.000691399	
-0.008605577	-0.20147082	-0.032095708	
0.108165875	0.998824	0.0021772236	
0.045157716	0.45259038	0.0095680505	
0.081568375	0.8068994	0.019121125	
-0.10217524	-0.99917656	-0.014293507	
-0.031839207	-0.40442365	0.058858708	
-0.015334196	-0.27898133	-0.03678529	
0.10789688	0.9972229	0.0031503588	
-0.076996215	-0.8322096	0.03992279	
-0.098484196	-0.98500615	-0.025860183	
0.00873138	0.061529208	0.042208925	
-0.05763177	-0.67723787	0.052793324	
-0.06410871	-0.7734132	-0.052626222	
-0.017558739	-0.30423638	-0.038230605	
0.08399205	0.8167252	-0.006444648	
-0.014585771	-0.27044147	-0.036286764	
0.10575926	0.98367465	0.007218778	
0.106256396	0.98348427	-0.005177811	
-0.09506146	-0.97043353	-0.03168337	
-0.009760991	-0.14174667	0.052738324	
-0.004162267	-0.14943014	-0.028763697	
-0.09142218	-0.9537436	-0.03644094	
0.0009964257	-0.08818853	-0.024697356	
-0.06118574	-0.70876545	0.050922677	
0.05710312	0.58046395	0.0065023303	
-0.029102959	-0.3719638	0.058634683	
-0.031652696	-0.45920742	-0.046008922	
-0.09803257	-0.9706441	0.011588767	
-0.08232435	-0.90538645	-0.045001633	
-0.073294125	-0.845899	-0.050191507	
0.013341576	0.062100854	-0.014376521	
-0.011995368	-0.16765289	0.053748026	
0.05494205	0.558364	0.007931501	
-0.052599646	-0.6700278	-0.05247049	
0.041687816	0.41277754	0.0075463504	
0.055696346	0.5663809	0.014581159	
-0.10237669	-0.99974775	-0.012680575	
0.085243836	0.82643855	-0.006801188	
0.06640733	0.6697816	0.0009850711	
0.09872699	0.9366522	0.013582006	
-0.07902739	-0.84646124	0.038132608	
0.07031767	0.70870167	0.018660337	
0.10437339	0.97464865	0.008918196	
0.1002786	0.9394268	-0.008096084	
-0.09813208	-0.9835551	-0.026555464	
-0.06772692	-0.76290935	0.04692322	
0.10839197	0.99975514	-0.00035859644	
-0.10062715	-0.9867501	0.0041940063	
-0.038269736	-0.5285198	-0.048762225	
-0.08549466	-0.8902154	0.031571552	
-0.02004134	-0.2630729	0.05673647	
0.05072724	0.5139526	0.010866508	
-0.05476556	-0.6506771	0.054140985	
-0.025723435	-0.39514995	-0.04304029	
-0.09696887	-0.96398807	0.014004856	
0.052110136	0.5286989	0.009883076	
-0.025643468	-0.330503	0.058113307	
0.10066691	0.94229263	-0.008015111	
0.08217548	0.81190264	0.019067109	
-0.09643709	-0.97641546	-0.029557325	
-0.05048827	-0.6499672	-0.052139267	
-0.090815745	-0.9508308	-0.037140988	
0.07370381	0.7393228	0.01907359	
0.09220564	0.8900918	0.016789347	
0.0021447688	-0.0088814525	0.046338364	
0.05709827	0.58041483	0.0065054595	
0.10643975	0.9880549	0.0062122643	
0.10765309	0.99387866	-0.0032233745	
-0.0803685	-0.85572284	0.03688796	
-0.046297602	-0.5663064	0.057207078	
0.10667252	0.9865636	-0.0047217757	
0.08591779	0.83164084	-0.0069815814	
0.10375011	0.9705498	0.009578243	
0.1084041	0.9999897	0.00025554	
-0.0739857	-0.8508877	-0.049897373	
-0.0961904	-0.9590951	0.015633002	
0.07700375	0.76829326	0.019256294	
0.06969398	0.70296544	0.018560514	
0.09517637	0.9016189	-0.008453667	
0.062113784	0.6297475	0.0034006983	
0.09827235	0.9335044	0.013864055	
-0.069370516	-0.81629014	-0.05155596	
0.09779963	0.9302166	0.014146566	
0.040291063	0.39642334	0.0066806674	
0.10808175	0.9971574	-0.002132967	
-0.027966715	-0.4195925	-0.044217348	
-0.060481913	-0.70264375	0.051310226	
0.10308485	0.9661489	0.010229722	
-0.10191675	-0.99483293	-0.001450941	
0.049252056	0.4980598	0.0119357705	
-0.02005104	-0.26318923	0.056739375	
0.10788944	0.99717784	0.003173083	
0.013341576	0.062100854	-0.014376521	
0.046556488	0.46830457	0.010330856	
0.04214999	0.4200029	0.017315805	
0.029306084	0.26240394	-0.0010975003	
0.035492845	0.34636667	0.022543803	
-0.04552853	-0.60173506	-0.051054135	
-0.027685829	-0.3550229	0.058452755	
0.107890144	0.9956786	-0.002685517	
0.045835115	0.46022466	0.00994122	
-0.036082335	-0.50587165	-0.04791964	
0.055030115	0.55948883	0.014314249	
0.08464723	0.8218178	-0.0066346973	
-0.08842342	-0.9094103	0.028027281	
0.043550126	0.43551362	0.016231224	
-0.02429317	-0.3794404	-0.042256467	
-0.1015717	-0.9971141	-0.017424121	
0.10343172	0.96844715	0.009896219	
-0.10243691	-0.99839014	-0.005552575	
0.09618682	0.90913427	-0.008469716	
0.06064313	0.61639655	0.016349629	
-0.08549466	-0.8902154	0.031571552	
0.035503104	0.3464798	0.022535667	
0.03774838	0.37123618	0.02076608	
0.108372375	0.9999204	0.00086678565	
0.10750891	0.99482983	0.0041808337	
0.017087549	0.14940032	0.03649792	
0.041683145	0.41272265	0.0075434446	
0.07706174	0.7687947	0.019257441	
0.10503561	0.97447973	-0.0062001497	
-0.10117545	-0.9956534	-0.018941745	
-0.086681835	-0.8980338	0.030187264	
-0.08426247	-0.8820404	0.032941088	
-0.0027135909	-0.13232186	-0.027641699	
-0.03170295	-0.45974287	-0.04603213	
0.05352276	0.5435911	0.00889878	
0.108333826	0.999202	-0.0009674877	
-0.04192671	-0.5657846	-0.050016306	
0.001765877	-0.0789776	-0.024075076	
0.0061906055	0.034554776	0.04384415	
-0.093549676	-0.96365863	-0.033789493	
-0.056181587	-0.66392696	0.05349362	
-0.065455295	-0.78470016	-0.052429922	
0.003221333	-0.06149912	-0.02288811	
-0.061478086	-0.75080806	-0.052867256	
0.05146458	0.5219368	0.012771085	
0.0521925	0.52969646	0.0131017715	
0.08996044	0.873312	0.017544612	
0.08396529	0.81651646	-0.0064367503	
-0.036097333	-0.5060277	-0.04792562	
-0.099557765	-0.98935825	-0.0235226	
-0.081704	-0.86483914	0.03559363	
0.07705733	0.76875615	0.019257352	
-0.05836106	-0.6838338	0.052427128	
0.09944007	0.9332339	-0.008240059	
-0.027273305	-0.41206354	-0.043860443	
0.08151236	0.80643624	0.019125655	
0.09566719	0.90527123	-0.00846599	
-0.00493291	-0.15850362	-0.029353768	
-0.035371274	-0.49845186	-0.047631145	
-0.014595978	-0.27055755	-0.03629355	
0.05996106	0.60961765	0.016128361	
-0.020743936	-0.2715151	0.056943327	
-0.026528932	-0.40395492	-0.04347036	
0.002938792	-0.00030144354	0.045860007	
-0.00030789524	-0.035579056	0.047779277	
0.022061817	0.20173655	0.032883227	
0.06353944	0.6432612	0.0025736392	
-0.09900645	-0.97670746	0.009127364	
-0.022818252	-0.29648373	0.057498083	
-0.033244513	-0.4209328	0.058907658	
0.10833917	0.9997703	0.0011850893	
0.006196283	0.03461503	0.043840572	
-0.026513733	-0.40378946	-0.04346235	
0.02931068	0.2624621	-0.0010939091	
-0.06414492	-0.77371883	-0.052621618	
-0.0345942	-0.4903124	-0.04730784	
0.075709954	0.7570389	0.019211516	
0.070035115	0.7021288	-0.00087976456	
-0.024278037	-0.37927306	-0.04224798	
0.06064313	0.61639655	0.016349629	
-0.040786438	-0.5069374	0.058395192	
0.034091964	0.32179365	0.0024908334	
0.05849652	0.5944481	0.0056096464	
-0.10256044	-0.9995359	-0.007932052	
-0.08360887	-0.8776765	0.0336421	
-0.039422497	-0.4917567	0.058584467	
-0.094054796	-0.9659464	-0.033109	
0.10822581	0.9983	-0.0015791059	
-0.030488573	-0.3884484	0.058769256	
0.05995223	0.60882884	0.0047017634	
0.03471238	0.33779436	0.023158476	
0.10447736	0.97036797	-0.006559938	
-0.08297349	-0.87341475	0.034307748	
0.088379145	0.8504915	-0.0075668544	
-0.012774669	-0.17675807	0.054083332	
-0.09772847	-0.981878	-0.027318098	
-0.095763065	-0.95640236	0.016484171	
-0.099203266	-0.98793375	-0.024336286	
0.003221333	-0.06149912	-0.02288811	
-0.059744574	-0.6961667	0.051707223	
-0.050454773	-0.6496464	-0.05213335	
0.038908176	0.3800539	0.0057945848	
-0.10256498	-0.9999162	-0.009510428	
0.10599608	0.98520315	0.0068852305	
-0.05976417	-0.6963398	0.051696792	
-0.09813998	-0.98358774	-0.02654022	
-0.02630192	-0.33841848	0.058232576	
0.06896128	0.69618833	0.018434182	
-0.030451126	-0.38800392	0.05876617	
0.10765219	0.993872	-0.0032251626	
-0.068754025	-0.8114449	-0.051724777	
-0.09732974	-0.9662499	0.013212308	
0.08822808	0.8600848	0.01802443	
0.0443203	0.44403166	0.015638635	
0.019731566	0.14189588	-0.008928314	
0.09193216	0.87735844	-0.008181706	
-0.09732898	-0.98020387	-0.028040998	
-0.051192157	-0.6161354	0.055608258	
-0.09802563	-0.9706006	0.011605486	
-0.09767247	-0.9683945	0.012434617	
0.036864705	0.35555828	0.004433349	
0.09137258	0.8731504	-0.008104965	
-0.057582952	-0.6767942	0.05281748	
0.09248005	0.88147163	-0.00824894	
-0.01684606	-0.29616705	-0.037773572	
-0.041441202	-0.51415944	0.058289364	
-0.07556967	-0.82202387	0.041117832	
0.0884124	0.85074514	-0.0075739473	
-0.093593456	-0.9426554	0.020427004	
0.01629556	0.14109017	0.0370595	
-0.08039466	-0.8936993	-0.046363197	
-0.09406314	-0.9456414	0.019621208	
-0.05875004	-0.7266664	-0.052932285	
0.050048888	0.5067035	0.012104884	
0.023686282	0.21892527	0.031672344	
-0.102432914	-0.9983592	-0.0055033118	
-0.0093887225	-0.21057479	-0.03266471	
-0.0940477	-0.9455433	0.019648075	
-0.09007306	-0.9200969	0.025818035	
0.068319835	0.6902216	0.018315583	
0.042875797	0.42804646	0.016752481	
0.041640647	0.41222835	0.007517591	
-0.036658905	-0.46046552	0.058837563	
-0.044214025	-0.54424876	0.057734862	
-0.00047501177	-0.105747715	-0.0258767	
-0.09885914	-0.986539	-0.025084585	
0.09053348	0.87763315	0.017366558	
0.031636775	0.30420765	0.02557224	
0.108084224	0.9983471	0.0025118291	
0.003967397	-0.052511644	-0.022275038	
0.09763895	0.91990787	-0.008424997	
0.033211745	0.3213655	0.02433844	
-0.033179082	-0.42016703	0.05890639	
0.014807381	0.08029974	-0.013123691	
0.06551519	0.6637692	0.017712042	
-0.031131364	-0.39606354	0.058817	
0.10829528	0.99954593	0.00150159	
0.10751479	0.99486655	0.004167065	
-0.07201076	-0.7958971	0.043901592	
0.05360131	0.5445774	0.013719022	
-0.06347845	-0.76806164	-0.05270078	
-0.10175053	-0.9977531	-0.016636059	
-0.023547135	-0.37120816	-0.04183749	
0.056388386	0.573209	0.0069690645	
0.09942243	0.9331039	-0.008242607	
0.047245406	0.4759744	0.010695621	
0.08266929	0.8063828	-0.006038949	
0.09135693	0.8730328	-0.008102685	
-0.042134278	-0.52175677	0.058166802	
-0.078455545	-0.88140047	-0.04758983	
0.09001091	0.8736935	0.017529294	
-0.07525205	-0.8598386	-0.049315624	
0.10600406	0.98525476	0.0068736523	
-0.06119556	-0.7088505	0.050917193	
0.106048994	0.9819522	-0.005380556	
-0.0027035177	-0.13220236	-0.027633823	
-0.09985954	-0.9819977	0.006699562	
-0.03828969	-0.52872455	-0.04876958	
-0.0019710213	-0.05386622	0.048723295	
-0.04907853	-0.63641256	-0.051873386	
-0.03318771	-0.47549716	-0.046701506	
0.022078581	0.2019137	0.032870784	
-0.075574435	-0.8220582	0.0411139	
0.02202268	0.2013232	0.03291224	
0.057064272	0.5800711	0.006527558	
0.1082852	0.99878716	-0.0012794137	
-0.06123977	-0.70923316	0.050892547	
-0.061473526	-0.75076824	-0.052867547	
0.0004934892	-0.026822357	0.047314733	
-0.07555058	-0.82188654	0.041133493	
-0.070712276	-0.8266591	-0.051146492	
-0.048402123	-0.6298646	-0.05173354	
-0.031697936	-0.45968935	-0.0460298	
-0.08667082	-0.9297956	-0.04138901	
-0.038708605	-0.48374012	0.05866663	
0.08999926	0.87360555	0.01753284	
-0.012739204	-0.17634268	0.054068252	
-0.08728621	-0.9330497	-0.04081192	
-0.10175737	-0.9977772	-0.01660417	
-0.09213749	-0.9333638	0.022784486	
0.09686754	0.9236896	0.014673263	
-0.04562261	-0.55921394	0.057388335	
0.079253845	0.7792583	-0.0048636794	
-0.082960404	-0.87332666	0.034321293	
0.053503387	0.5433886	0.008912101	
0.018310167	0.12405172	-0.010134488	
0.09303135	0.885603	-0.008308321	
0.002494149	-0.07024106	-0.023482718	
0.06347109	0.6441148	0.017187655	
0.041664235	0.41250297	0.007531956	
0.0061281547	-0.026370352	-0.020483099	
0.011232279	0.08791828	0.040551245	
0.0017407611	-0.079278104	-0.024095401	
0.06855753	0.6891084	-0.0001398325	
-0.07848192	-0.8815713	-0.047574103	
0.013346449	0.06216103	-0.014372379	
0.02039221	0.18412995	0.034112677	
0.03206165	0.29674283	0.0010027736	
-0.08041648	-0.89383453	-0.046348587	
-0.028740384	-0.42796472	-0.04460822	
-0.09248289	-0.9587445	-0.03515953	
-0.088492624	-0.9392924	-0.039629057	
0.008691572	0.061107982	0.042234927	
-0.060521133	-0.70298684	0.05128883	
0.06134338	0.62235177	0.0038579106	
0.04503458	0.4519182	0.015092015	
0.09486732	0.90947294	0.01567997	
0.10836612	0.9994946	-0.0006905645	
0.10476546	0.97248983	-0.006381035	
-0.10237888	-0.9997532	-0.012659073	
0.021070711	0.15874171	-0.007798359	
0.088271916	0.8604229	0.018013358	
0.071720675	0.72149706	0.018858299	
-0.06481438	-0.7793527	-0.052529722	
-0.037985943	-0.4755767	0.05873789	
-0.10243604	-0.9983833	-0.0055416226	
-0.021317266	-0.34645152	-0.040544324	
0.09811364	0.92342377	-0.008391216	
0.07961387	0.7905809	0.01923646	
0.07830401	0.7794661	0.01926516	
0.07037331	0.7092119	0.018668875	
0.0521925	0.52969646	0.0131017715	
0.05920603	0.60207206	0.015874997	
-0.051206835	-0.6568275	-0.052261166	
0.040258147	0.39603588	0.006659895	
-0.04285653	-0.52961975	0.05802767	
0.10504659	0.9745609	-0.0061924756	
-0.057441153	-0.7148554	-0.052901447	
-0.09028987	-0.9482726	-0.037730247	
-0.052585416	-0.6698935	-0.05246851	
0.031642072	0.30426508	0.025568113	
0.06065747	0.616539	0.016354188	
0.06341874	0.6436074	0.017173335	
-0.048349	-0.62934935	-0.05172225	
-0.035253547	-0.44430172	0.05889894	
-0.009011835	-0.13312857	0.05238439	
-0.06338998	-0.7275562	0.04965508	
0.048574142	0.49070644	0.012433723	
0.029357187	0.26304382	-0.0010577738	
0.108393304	0.9999911	0.000566259	
-0.01831182	-0.31274208	-0.03870734	
0.026123203	0.24484283	0.029830828	
-0.05741795	-0.71464455	-0.052900515	
0.04426168	0.4433833	0.015683651	
-0.057413258	-0.71460235	-0.05290036	
-0.021405585	-0.2794734	0.057129458	
0.012078553	0.09682188	0.039979964	
0.019021682	0.13297918	-0.009529889	
-0.09495648	-0.95130587	0.018018812	
0.10808599	0.9983575	0.002505049	
0.025913313	0.21977817	-0.0037933737	
0.066914216	0.6770382	0.018030196	
-0.07204484	-0.79615253	0.043876216	
0.08026171	0.79602486	0.019207984	
-0.07559355	-0.82219553	0.041098237	
0.107511856	0.9948482	0.004173979	
0.047153138	0.47520542	0.013489798	
-0.102363326	-0.9978391	-0.0047343224	
-0.10144951	-0.99186736	0.00093100965	
0.039960973	0.39573136	0.019026086	
-0.08106295	-0.89780825	-0.04590781	
-0.097320504	-0.98016804	-0.028056078	
0.07219065	0.7207661	-0.0019102842	
0.006859027	-0.017490948	-0.019872054	
-0.010101117	-0.21883702	-0.033177093	
0.08648299	0.8465094	0.018422961	
-0.062104084	-0.7562505	-0.052826405	
-0.09023901	-0.9480235	-0.03778638	
-0.0035642982	-0.071534	0.049601004	
-0.044915438	-0.5517284	0.0575677	
-0.054663844	-0.68934864	-0.05271259	
-0.08731515	-0.93320143	-0.040784366	
-0.10061137	-0.98665214	0.0042497367	
0.09780594	0.9302609	0.014142856	
0.0895874	0.85966927	-0.0078086406	
-0.018594049	-0.24571954	0.056281194	
0.010490514	0.026912756	-0.016806558	
0.034110546	0.32202196	0.0025042146	
-0.014210328	-0.19362126	0.054676905	
0.096383266	0.9202739	0.014931887	
0.09716424	0.91638887	-0.008449018	
-0.027006239	-0.34687564	0.058349833	
-0.07067672	-0.8263876	-0.051158108	
-0.09312228	-0.9396539	0.021212295	
0.02589932	0.2196017	-0.0038046986	
0.10626082	0.983517	-0.0051733106	
-0.029098324	-0.37190783	0.058634132	
0.105795085	0.98007834	-0.005610332	
0.0696382	0.7024507	0.018551275	
-0.056737266	-0.70844644	-0.052869074	
0.0046822503	-0.043881297	-0.021684766	
-0.01311437	-0.2535901	-0.035289265	
-0.005668707	-0.16714767	-0.029912502	
-0.09812418	-0.9835224	-0.026570737	
0.085278906	0.82671	-0.0068107694	
0.10066147	0.9422523	-0.008016378	
-0.014585771	-0.27044147	-0.036286764	
-0.10256485	-0.999917	-0.009515867	
-0.08483138	-0.9197778	-0.043013945	
0.08214979	0.8116914	0.019069567	
-0.018301666	-0.31262755	-0.038700968	
-0.032423124	-0.46739876	-0.046360523	
0.09568783	0.9054249	-0.008466318	
0.08996044	0.873312	0.017544612	
-0.0353003	-0.44484174	0.05889763	
-0.014606103	-0.27067363	-0.03630039	
-0.026325531	-0.33870214	0.05823669	
0.08461629	0.8215773	-0.006625861	
0.10623105	0.9867159	0.0065373033	
-0.102541365	-0.9999934	-0.010345951	
-0.071353145	-0.83152366	-0.050930202	
0.05069349	0.5135905	0.010890752	
-0.06629486	-0.7514648	0.047860518	
0.0737312	0.7395663	0.019076034	
-0.03021533	-0.44384256	-0.045331717	
0.030693404	0.27973387	-2.9116869e-05	
-0.09984333	-0.99049574	-0.022830382	
0.094641805	0.8976356	-0.008430943	
0.032759845	0.30538476	0.0015204698	
0.07303605	0.7333543	0.019009665	
-0.10235783	-0.9977993	-0.0046794713	
-0.014205337	-0.19356212	0.054674894	
0.10182351	0.9508215	-0.0077131093	
0.014778368	0.07993917	-0.0131485015	
0.08332669	0.8115329	-0.0062441677	
-0.030931823	-0.4515148	-0.04567273	
0.102221236	0.95375264	-0.007585615	
0.09166186	0.8860646	0.016986683	
-0.08730277	-0.9331364	-0.040796176	
0.07077272	0.7085528	-0.001238957	
0.07170226	0.72133005	0.0188559	
0.10478075	0.97260207	-0.0063711703	
0.044310592	0.4439236	0.01564616	
-0.057385437	-0.71434927	-0.052899264	
0.050674133	0.5133836	0.010904595	
0.10737193	0.9917673	-0.0037415028	
0.024507634	0.22764134	0.031054914	
0.033964053	0.3295924	0.02374731	
0.026095822	0.24455056	0.02985169	
0.09275797	0.89415866	0.016579077	
0.039975993	0.39589748	0.019014344	
0.020416103	0.15050305	-0.008349821	
-0.014962934	-0.20250413	0.054975152	
-0.101170965	-0.9956365	-0.018957585	
0.018780537	0.16717738	0.035284236	
-0.08970996	-0.9454157	-0.03836178	
-0.090109654	-0.92033285	0.025767088	
-0.09213073	-0.9333205	0.022794977	
-0.0041420236	-0.14919168	-0.028748125	
0.107508846	0.9927934	-0.003501743	
-0.081045546	-0.89770204	-0.045919888	
-0.046987914	-0.57350534	0.057011664	
-0.017843835	-0.23674926	0.056030095	
0.107507855	0.99278617	-0.0035034865	
0.006863974	-0.017430669	-0.019867912	
-0.087916814	-0.936335	-0.04020232	
-0.09768931	-0.9684997	0.012395784	
0.107645966	0.99382526	-0.003237784	
0.09053348	0.87763315	0.017366558	
0.062042736	0.63019234	0.01678048	
-0.09901271	-0.97674626	0.00911063	
-0.020031631	-0.26295656	0.056733534	
0.10685181	0.9906855	0.0055157095	
0.018974163	0.13238163	-0.009570286	
-0.10038317	-0.98523927	0.0050325245	
-0.072037704	-0.8366556	-0.05068417	
0.07995348	0.7848683	-0.0051187575	
-0.102447905	-0.99990535	-0.011903897	
0.0053981766	0.026099145	0.04434356	
-0.004293233	-0.07966874	0.049993515	
0.0068887398	-0.017129268	-0.01984714	
-0.043341607	-0.5799974	-0.050447956	
0.088825256	0.8646726	0.017868772	
0.07362706	0.7329648	-0.0025643557	
0.034707233	0.33773762	0.023162574	
-0.10218153	-0.999196	-0.014250681	
0.09193216	0.87735844	-0.008181706	
-0.081690244	-0.9016059	-0.04546482	
0.028526507	0.27058658	0.027988434	
0.029347926	0.2629275	-0.001064986	
0.037548088	0.36378917	0.0048953444	
-0.029483229	-0.43597487	-0.044976152	
0.10776777	0.99474686	-0.0029778928	
-0.031857878	-0.4046442	0.05885966	
-0.09405822	-0.965962	-0.033104263	
-0.009760991	-0.14174667	0.052738324	
-0.045613103	-0.559114	0.057390824	
0.107890874	0.9956842	-0.0026836544	
-0.094078995	-0.9660555	-0.03307581	
0.074414544	0.7456356	0.01913184	
-0.043504216	-0.5366238	0.057893053	
-0.101755075	-0.9977692	-0.016614825	
0.09250284	0.8816424	-0.008251563	
-0.087912716	-0.93631387	-0.04020635	
0.107359536	0.99167436	-0.0037622899	
0.09465255	0.8977153	-0.008431509	
-0.044779994	-0.59432685	-0.050855108	
0.06350505	0.642938	0.0025933087	
0.07371296	0.73940396	0.019074395	
-0.03170795	-0.45979643	-0.046034425	
-0.032448202	-0.46766523	-0.046371832	
-0.08484837	-0.9198724	-0.04299958	
0.0024791285	-0.07042147	-0.023494981	
0.016227283	0.1403739	0.03710775	
-0.10037316	-0.9851773	0.0050659925	
0.04426168	0.4433833	0.015683651	
-0.100845866	-0.9881059	0.0034006685	
-0.010141693	-0.21930762	-0.033206165	
-0.051875718	-0.6631828	-0.052366212	
-0.027971752	-0.41964725	-0.044219933	
0.034087352	0.32173657	0.0024874955	
-0.031122029	-0.39595282	0.058816373	
0.007877164	0.05248154	0.042764336	
0.092213064	0.89014673	0.01678659	
0.08064413	0.7903778	-0.0053634793	
-0.031662762	-0.4593145	-0.046013556	
0.021799497	0.16792034	-0.0071867406	
0.041678406	0.41266772	0.0075406134	
0.063433014	0.6437458	0.017177254	
-0.10042692	-0.9927898	-0.021287411	
-0.06612191	-0.79021156	-0.052313596	
0.032750554	0.30526996	0.0015136153	
-0.021276742	-0.34599903	-0.04052023	
-0.041892163	-0.56543654	-0.050005384	
-0.035281584	-0.44462577	0.058898136	
0.043777637	0.436897	0.008786082	
-0.0063694566	-0.1753634	-0.03044033	
0.07034087	0.70891434	0.018663883	
0.09854786	0.9266373	-0.008351266	
-0.101261266	-0.99068964	0.0017551035	
-0.100381486	-0.98522896	0.0050380975	
0.027761877	0.26237485	0.028577194	
0.106442675	0.9880734	0.0062076002	
-0.07768882	-0.83710116	0.039324537	
0.06826836	0.6897416	0.018305734	
-0.05260504	-0.62998164	0.055057213	
0.047935434	0.48360822	0.011053607	
-0.040047787	-0.49873927	0.058502957	
-0.058087282	-0.7207034	-0.05292149	
0.054310873	0.55200493	0.014018491	
-0.028689913	-0.42741975	-0.044582963	
-0.044209294	-0.54419816	0.057735935	
0.042100616	0.4194557	0.017354205	
0.06689066	0.67681634	0.018025115	
-0.06335551	-0.72726667	0.04967554	
-0.031136073	-0.3961189	0.058817312	
0.057129405	0.5810774	0.015132308	
-0.07904584	-0.8465896	0.038115814	
-0.051929213	-0.6233894	0.055325627	
-0.10190741	-0.9982982	-0.015867546	
-0.09194747	-0.95623493	-0.035815775	
-0.026353866	-0.33904245	0.05824159	
-0.06480532	-0.7792772	-0.05253105	
-0.019787073	-0.32933626	-0.039622292	
0.079006776	0.78544706	0.019254535	
0.10257375	0.9563495	-0.00746119	
-0.046211973	-0.6084701	-0.051227972	
-0.042162515	-0.5220653	0.05816157	
-0.011995368	-0.16765289	0.053748026	
-0.07203997	-0.79611605	0.043879792	
-0.06679622	-0.7957328	-0.052182674	
-0.09304137	-0.9613311	-0.034453183	
0.044980995	0.45132655	0.015132934	
0.10789318	0.9972004	0.0031617284	
0.006162934	-0.025948474	-0.020454094	
-0.030474603	-0.38828173	0.05876811	
0.0722102	0.72093326	-0.0019193441	
0.034717575	0.3378511	0.023154438	
0.00792259	0.05296318	0.042734936	
-0.09111682	-0.9268185	0.024325326	
-0.05189953	-0.66340834	-0.05236979	
-0.018291503	-0.312513	-0.038694553	
-0.05947072	-0.73310834	-0.052932464	
0.1030895	0.96617997	0.010225311	
-0.05054275	-0.60968935	0.055848435	
0.09566375	0.90524566	-0.008465931	
-0.10237337	-0.9997396	-0.012712836	
0.10833758	0.9997625	0.0011981726	
-0.039389685	-0.4913892	0.05858849	
-0.03460419	-0.49041748	-0.04731209	
0.08717221	0.8412755	-0.007294759	
0.10833836	0.9997664	0.0011916608	
-0.09767968	-0.96843964	0.012417987	
-0.04193165	-0.5658343	-0.05001784	
0.045747064	0.45976964	0.014549777	
0.10704842	0.98935384	-0.0042370707	
-0.065441824	-0.78458804	-0.052432165	
-0.099203266	-0.98793375	-0.024336286	
-0.09310282	-0.9395301	0.021244153	
-0.023535728	-0.3051264	0.057669953	
0.052081168	0.52839184	0.009903446	
0.065524645	0.66385937	0.017714277	
0.104972854	0.97856843	0.008228451	
-0.05538834	-0.6960585	-0.05277744	
0.10418078	0.9681837	-0.0067305565	
0.074360095	0.74515337	0.019127712	
-0.05806414	-0.72049445	-0.052920945	
0.029281944	0.27872077	0.027404502	
-0.035253547	-0.44430172	0.05889894	
0.10066691	0.94229263	-0.008015111	
-0.08669398	-0.89811337	0.03017278	
-0.0829821	-0.9092472	-0.044504523	
-0.10016637	-0.99177116	-0.022000171	
-0.049841724	-0.6026736	0.056098238	
-0.033142604	-0.47501975	-0.046681568	
-0.096168645	-0.95895845	0.01567693	
0.10240322	0.9616129	0.010849342	
-0.102541365	-0.9999934	-0.010345951	
0.10291168	0.9588387	-0.0073310286	
-0.06349201	-0.76817745	-0.05269926	
-0.08298657	-0.87350285	0.034294143	
0.10599126	0.98517215	0.00689213	
-0.08166423	-0.9014493	-0.04548353	
-0.024278037	-0.37927306	-0.04224798	
0.035458386	0.3385036	0.003461495	
-0.04769499	-0.62298864	-0.05157905	
-0.010511495	-0.15041366	0.053085238	


==> orbit_compare_z.txt <==
0.059927426	0.25754824	0.01611729	
0.084677264	-0.38508987	0.018750012	
0.079239726	-0.21413368	-0.004858449	
0.018983655	0.9648869	-0.009562224	
-0.028745428	0.6335991	-0.044610754	
0.048598252	0.51789874	0.012415931	
-0.014957979	0.918032	0.05497323	
0.053572357	0.4075316	0.013706669	
-0.10037149	-0.94110787	0.0050715655	
-0.041190065	0.37651515	-0.0497796	
0.05422967	0.3928554	0.008414209	
0.032043114	0.82416064	0.0009889305	
-0.013119422	0.87132496	-0.035292752	
-0.10192809	-0.9796763	-0.0015172511	
0.005364366	0.99867517	0.04436478	
0.012107097	0.98113465	0.039960623	
-0.10227091	-0.9887543	-0.0038869828	
0.10420327	-0.8754012	-0.0067180395	
0.10107827	-0.78728724	-0.007918641	
0.10126828	-0.82022053	0.011791393	
-0.013509385	0.9312728	0.05439107	
0.05853548	0.2923406	0.0055850595	
0.057090916	0.3256103	0.015117958	
-0.09360612	-0.7775018	0.020405605	
-0.08909077	-0.77594495	-0.03901595	
-0.048363544	0.20748495	-0.051725343	
-0.09803956	-0.8844689	0.011572108	
0.066914216	0.083238505	0.018030196	
-0.10177731	-0.97582734	-0.0006747842	
0.084677264	-0.38508987	0.018750012	
0.08463547	-0.3839768	0.018756598	
-0.0012170747	0.97374505	-0.026465781	
0.09811053	-0.70533735	-0.008391455	
-0.07592853	-0.49479362	-0.048981808	
0.065501034	0.119180135	0.017708644	
0.054986767	0.37495077	0.014296651	
0.033969246	0.78266263	0.023743242	
0.04716775	0.5480571	0.01347895	
0.009752676	0.9993626	-0.017432764	
0.10684922	-0.96285045	0.005520344	
0.08527018	-0.36667442	-0.0068083704	
-0.101752825	-0.9910546	-0.016625434	
-0.0134892315	0.9314484	0.054382727	
0.107649475	-0.9828519	0.0038383156	
-0.09060345	-0.7057646	0.025069386	
-0.10138882	-0.9858107	-0.018157378	
0.0935853	-0.5833032	-0.008359298	
-0.054789744	0.15264294	0.05413021	
0.08527458	-0.3667866	-0.006809607	
0.07996285	-0.23227115	-0.0051220953	
0.10497478	-0.915241	0.008226186	
0.05288232	0.42325065	0.0134078115	
0.03319607	0.7936685	0.024350762	
0.0796358	-0.25062	0.019235626	
-0.027690567	0.7478374	0.058453456	
-0.019069828	0.7935585	-0.039180614	
-0.07765599	-0.40070352	0.039353147	
-0.10105807	-0.9579194	0.0025857538	
0.03614019	0.75947225	0.0039361566	
-0.029102959	0.72328585	0.058634683	
0.070064574	0.013306889	-0.0008942336	
0.08261025	-0.29901087	-0.0060201585	
-0.0463356	0.35769346	0.057196617	
0.029341005	0.8439186	0.027358755	
0.03823237	0.72324425	0.005351171	
-0.10125337	-0.9627364	0.0017884523	
0.10126828	-0.82022053	0.011791393	
0.10836738	-0.9980247	-0.00067824125	
-0.000444822	0.9777867	-0.025852628	
0.02589932	0.90355015	-0.0038046986	
0.09413409	-0.59792864	-0.008400828	
0.011226535	0.98456186	0.040555075	
-0.038023427	0.5468462	0.05873449	
0.031349637	0.8342234	0.00046865642	
0.047837503	0.5340314	0.0129791945	
0.100672424	-0.775983	-0.008013919	
0.10273914	-0.85801995	0.01054959	
-0.081672795	-0.49516034	0.035624534	
0.003211327	0.9924061	-0.02289635	
0.10665588	-0.95797133	0.005856991	
0.10833131	-0.99672216	-0.0009858012	
0.09811364	-0.7054228	-0.008391216	
0.10025896	-0.7645015	-0.0080999285	
-0.0872967	-0.6274308	0.029443279	
0.10798518	-0.98565847	-0.0024294406	
-0.07330299	-0.43130785	-0.05018784	
-0.1006287	-0.9473903	0.0041883737	
0.03475377	0.77117616	0.023125902	
0.10356511	-0.85724485	-0.0070457906	
0.10448922	-0.8835671	-0.00655286	
0.06964754	0.012884904	0.018552825	
0.070336245	-0.0049984343	0.018663183	
-0.019822598	0.78255004	-0.039643995	
0.090765804	-0.5088542	-0.0080127865	
-0.081034936	-0.4801793	0.03624922	
-0.07397241	-0.4476963	-0.049903154	
-0.044103235	0.30945274	-0.05066757	
0.017591976	0.973525	-0.010745868	
0.011209503	0.9846251	0.040566564	
0.10839027	-0.9989447	-0.00038777292	
0.100683354	-0.7762871	-0.00801149	
-0.060124926	-0.091995806	-0.052922033	
0.051479034	0.45484194	0.012777746	
0.07146025	-0.021011675	-0.0015676469	
-0.087292634	-0.6273369	0.029448152	
0.101056956	-0.7866921	-0.007923916	
-0.035371274	0.5030915	-0.047631145	
-0.062783115	-0.16162252	-0.052770592	
0.10765037	-0.98287416	0.0038360208	
0.07291463	-0.05687053	-0.0022432506	
-0.101927154	-0.9796521	-0.0015117526	
0.10828555	-0.99516356	-0.001277402	
-0.06345575	-0.17924434	-0.05270326	
-0.06699631	-0.14639468	0.047405794	
0.09900038	-0.7297409	-0.008299932	
-0.075603105	-0.3522366	0.041090414	
-0.036672972	0.5756473	0.058836743	
0.018334001	0.9690737	-0.010114193	
-0.065477766	-0.23209523	-0.052426197	
0.0927396	-0.59855664	0.01658623	
0.06206476	0.2080157	0.0034295768	
-0.049094178	0.2916487	0.05635369	
-0.054037623	0.17112339	0.054459453	
-0.08100339	-0.47943875	0.036279768	
0.074369185	-0.110746756	0.019128382	
-0.056026466	0.014572829	-0.052825555	
-0.03456515	0.61923665	0.05891238	
0.091947526	-0.53992176	-0.008183718	
-0.10139296	-0.9858714	-0.018141478	
-0.09505481	-0.8833694	-0.031693056	
-0.011643037	0.8879828	-0.034269363	
0.09359639	-0.583597	-0.008360252	
-0.029793851	0.7109061	0.058707193	
-0.100122504	-0.9350394	0.0058826506	
-0.035331227	0.5039249	-0.047614723	
-0.09300882	-0.8477399	-0.03449492	
-0.053269275	0.08516089	-0.052558117	
0.059218958	0.27611956	0.005155906	
-0.013812013	0.863142	-0.03576505	
-0.00031333417	0.99745965	0.047782436	
0.07960514	-0.24980283	0.019236758	
-0.0935638	-0.8575241	-0.03377074	
-0.065437324	-0.23103952	-0.05243288	
0.061372764	0.22465163	0.003840357	
0.012947835	0.977546	0.039387867	
-0.05739934	-0.0209514	-0.052899793	
0.10556759	-0.91453516	-0.005801186	
0.096359886	-0.69320005	0.014944136	
-0.0074646324	0.9733456	0.051630333	
0.107890956	-0.9887633	0.0031685382	
-0.09802098	-0.8840184	0.011616543	
0.1040883	-0.89259005	0.00922659	
0.10836779	-0.9980398	-0.00067412853	
0.107774295	-0.9792386	-0.002963245	
0.06494799	0.13828984	0.0017808378	
0.04166893	0.659592	0.0075348467	
-0.046245955	0.25871316	-0.05123642	
-0.08546818	-0.7049526	-0.042467892	
-0.047675647	0.22424038	-0.051574692	
0.08197479	-0.28293946	-0.0058145076	
-0.00341741	0.9604394	-0.028188854	
0.015479647	0.98427564	-0.012549087	
0.10777751	-0.9793363	-0.0029559433	
0.0012758672	0.99932986	0.04685527	
0.038875394	0.7117112	0.0057732165	
-0.025028735	0.6996386	-0.042662784	
-0.04626055	0.25836372	-0.05124004	
0.05358202	0.40731135	0.013710782	
-0.011288688	0.9491666	0.05343628	
-0.09265352	-0.7546741	0.021971852	
-0.01456549	0.85397387	-0.03627316	
-0.050497808	0.1548471	-0.05214095	
0.07438277	-0.11110626	0.01912944	
-0.091152035	-0.71882385	0.02427356	
-0.086075775	-0.7171873	-0.041930765	
-0.05405695	0.17064816	0.054451123	
-0.07846437	-0.5539343	-0.047584593	
-0.029789098	0.7109909	0.0587067	
0.06422869	0.15574045	0.0021826625	
0.10576935	-0.93548757	0.007204905	
0.04996813	0.48834553	0.01141426	
-0.018332124	0.8040981	-0.03872011	
0.105041124	-0.8993798	-0.006196335	
0.0028885156	0.99999857	0.045890465	
0.10789171	-0.9887813	0.0031662732	
-0.062669374	-0.041055787	0.050078377	
0.03475377	0.77117616	0.023125902	
-0.019797198	0.78292525	-0.039628506	
0.04862634	0.5174345	0.011404723	
0.10356729	-0.8573069	-0.0070447475	
0.07766871	-0.19822724	0.019265369	
0.009057447	0.9998258	-0.018021405	
0.04936599	0.50142324	0.011772618	
0.06567261	0.12067647	0.0013824552	
0.056393184	0.34274966	0.0069658607	
0.10736595	-0.97581416	0.0045036823	
0.05709345	0.32635126	0.0065086186	
-0.018569633	0.87953085	0.056273118	
0.018735252	0.944421	0.035316885	
-0.10190942	-0.99322677	-0.015856907	
-0.100438036	-0.971435	-0.021255985	
-0.06051623	0.011739505	0.05129151	
-0.047006927	0.34173	0.057006165	
-0.0906286	-0.7063623	0.02503343	
-0.08298222	-0.5259118	0.034298703	
-0.043513604	0.4238514	0.057891026	
0.08763761	-0.46382886	0.018168613	
-0.051905192	0.22335899	0.05533503	
-0.05406662	0.17041054	0.05444695	
0.026106782	0.88027567	0.029843345	
-0.001212053	0.97377247	-0.026461788	
-0.046321355	0.35803124	0.057200536	
-0.08611087	-0.5994739	0.030861393	
-0.100447275	-0.97157794	-0.021229811	
0.053596497	0.40698096	0.013716966	
-0.049815603	0.17177674	-0.05201678	
0.10163203	-0.82957923	0.011500582	
-0.07719136	-0.5245266	-0.048315033	
0.0046772435	0.9961383	-0.021688886	
0.10799921	-0.99137354	0.0028190017	
-0.008964926	0.9648394	0.052361995	
-0.010501146	0.95482314	0.053080484	
0.0037579387	0.9998548	0.0453607	
-0.10162062	-0.97187686	0.00012473762	
-0.024213105	0.8037037	0.05782254	
0.03956621	0.6991215	0.0062197745	
-0.008625843	0.9186286	-0.03211052	
0.09111589	-0.5558402	0.017175391	
0.09055269	-0.540987	0.017360404	
-0.04216723	0.45478827	0.058160707	
-0.07764191	-0.40037206	0.039365396	
-0.10253344	-0.9968764	-0.0071132034	
0.08651163	-0.39849287	-0.007133603	
0.07717398	-0.1625149	-0.0040640235	
0.045024835	0.59173423	0.015099421	
0.006898634	0.9994214	-0.019838855	
-0.09027817	-0.7982239	-0.037743196	
0.03167378	0.81442595	0.025543332	
-0.10095074	-0.9792753	-0.019703045	
0.015489258	0.984233	-0.012540862	
0.02108962	0.94945085	-0.007782474	
0.044452854	0.6046639	0.009172305	
-0.09081187	-0.8080875	-0.03714539	
-0.066139914	-0.24933578	-0.052310273	
-0.01679533	0.82525176	-0.03774081	
0.052100487	0.4411713	0.009889856	
0.048574142	0.5184144	0.012433723	
-0.01909519	0.7931915	-0.03919635	
-0.062819414	-0.1625744	-0.052767225	
0.04791633	0.53265446	0.011043742	
0.052848615	0.42401522	0.013393	
-0.029457986	0.6203248	-0.044963792	
0.108404085	-0.99995977	0.00025770068	
0.041678406	0.6594107	0.0075406134	
-0.066135414	-0.249219	-0.052311115	
-0.011985175	0.9438647	0.053743586	
-0.10256029	-0.9981367	-0.007926598	
0.045019977	0.59183145	0.015103161	
-0.046265483	0.25824726	-0.051241264	
-0.08233731	-0.6397274	-0.044991963	
0.009062357	0.9998235	-0.018017247	
-0.05616703	0.118761115	0.05350046	
-0.05903765	0.04809154	0.0520792	
-0.027232908	0.66113126	-0.043839402	
0.107518494	-0.97156364	-0.0034841	
0.080932066	-0.28519386	0.019168392	
0.10356511	-0.85724485	-0.0070457906	
0.06826836	0.048513066	0.018305734	
0.014812216	0.98708457	-0.013119578	
0.048564456	0.5186206	0.01244086	
-0.052566417	0.10296507	-0.0524659	
0.102189206	-0.81838846	-0.007596314	
0.06417132	0.15270251	0.017375126	
-0.088512845	-0.7649289	-0.039608568	
-0.10062081	-0.94719714	0.0042162985	
0.09826298	-0.7426187	0.0138697475	
-0.058317058	0.065825604	0.052449495	
-0.09985582	-0.9623605	-0.022799201	
-0.022141777	0.8337243	0.05732651	
0.065567166	0.11750391	0.01772444	
0.068305776	0.04754956	0.018312931	
-0.07837675	-0.41768122	0.038718015	
0.055640556	0.36028188	0.007463664	
-0.07131676	-0.25032818	0.044414267	
-0.102559425	-0.99808484	-0.007888496	
0.039570898	0.6990353	0.0062228143	
0.062113784	0.20683615	0.0034006983	
-0.0142354295	0.9247924	0.05468701	
0.040941767	0.67346257	0.007087663	
-0.099217124	-0.95224744	-0.024305329	
-0.05117344	0.13799128	-0.052255727	
0.04286597	0.633739	0.016760096	
-0.010844074	0.8965458	-0.033706307	
0.015498899	0.98419034	-0.012532592	
0.10704006	-0.9573987	-0.004248634	
0.05070792	0.4721307	0.010880351	
0.03891752	0.71094847	0.0058006793	
0.047212057	0.54760313	0.010678098	
0.027977794	0.8792151	-0.002139777	
-0.006389715	0.9383287	-0.030455552	
0.08939747	-0.5104622	0.01771003	
-0.056913324	0.10038609	0.053144872	
0.105041124	-0.8993798	-0.006196335	
-0.07763723	-0.40026158	0.03936951	
0.07003016	0.014150851	-0.00087733567	
-0.04562261	0.3745595	0.057388335	
0.013737164	0.9738958	0.038845703	
-0.043508872	0.4239606	0.05789204	
-0.05616703	0.118761115	0.05350046	
-0.068422444	-0.18084553	0.046455204	
0.08062558	-0.24892706	-0.0053569824	
0.082770616	-0.33425063	0.019005582	
0.04791633	0.53265446	0.011043742	
-0.09194747	-0.8287704	-0.035815775	
-0.0063643456	0.938537	-0.030436553	
-0.09619307	-0.8397924	0.015627518	
-0.089705996	-0.78754735	-0.038366035	
-0.04047174	0.39268908	-0.049540967	
-0.017543457	0.81509006	-0.03822089	
-0.06047211	0.01282462	0.051315606	
-0.086119	-0.5996669	0.030851841	
-0.044117935	0.30910873	-0.05067171	
-0.038694583	0.53229725	0.05866812	
0.05285827	0.4237968	0.013397217	
-0.10256506	-0.99966174	-0.009505019	
-0.0397522	0.40874243	-0.049294308	
-0.10161836	-0.97182006	0.00013582408	
-0.02838783	0.7358458	0.058548436	
0.07288053	-0.056027833	-0.002227679	
-0.0783209	-0.4163661	0.03876771	
-0.025779076	0.6867495	-0.043070264	
-0.06046719	0.012945188	0.051318243	
0.10043129	-0.7986595	0.01242502	
-0.020719774	0.85287404	0.0569364	
-0.033926427	0.53285855	-0.04702337	
0.10776863	-0.9790672	-0.002976045	
0.02798248	0.87915766	-0.0021360964	
0.009062357	0.9998235	-0.018017247	
0.011266492	0.9844138	0.040528253	
0.07836152	-0.21666524	0.019264683	
0.030087091	0.8347881	0.02677998	
-0.025038905	0.6994663	-0.042668298	
-0.101761974	-0.99118286	-0.016582847	
-0.045594156	0.3752302	0.05739577	
0.011246212	0.99737746	-0.01616387	
-0.020534553	0.77190495	-0.04007616	
0.10721557	-0.9625732	-0.0039919615	
-0.017563783	0.8148106	-0.03823386	
0.03394842	0.78296274	0.023759559	
0.10777394	-0.9859117	0.0035084486	
-0.013812013	0.863142	-0.03576505	
-0.028373815	0.7360907	0.058546618	
-0.10244612	-0.999608	-0.011925459	
0.10823767	-0.9969286	0.0018337965	
0.03991103	0.6876693	0.019065276	
-0.030946895	0.59197724	-0.045679837	
0.0963932	-0.6940686	0.014926642	
0.106868	-0.9523395	-0.0044799447	
0.05636897	0.34331596	0.006981805	
0.10420327	-0.8754012	-0.0067180395	
-0.076547004	-0.509425	-0.04866238	
0.034823813	0.78119695	0.0030138642	
-0.047651388	0.22482787	-0.051569223	
0.08997209	-0.5256554	0.01754108	
-0.04263732	0.34348583	-0.050236903	
-0.09955119	-0.9575553	-0.023538172	
-0.032541983	0.65936536	0.058888838	
0.09111589	-0.5558402	0.017175391	
0.06624857	0.10020614	0.017883003	
0.0369953	0.7365802	0.021359563	
-0.071321614	-0.25044492	0.04441069	
0.0024891421	0.99011546	-0.023486808	
0.10045667	-0.79931206	0.012406543	
0.052202128	0.43862662	0.013106123	
0.0010064766	0.9844879	-0.024689235	
-0.024936251	0.79264045	0.05797495	
0.09434591	-0.64065367	0.015916929	
-0.10014669	-0.9669131	-0.022052363	
-0.018569633	0.87953085	0.056273118	
0.011209503	0.9846251	0.040566564	
0.09538822	-0.6678809	0.015433058	
-0.05538834	0.03100516	-0.05277744	
-0.04632613	0.35791865	0.057199225	
-0.08787028	-0.6409777	0.028731152	
-0.099555604	-0.95762473	-0.023527786	
-0.06079101	-0.109428465	-0.05290073	
-0.04703071	0.34116334	0.05699922	
-0.04838278	0.2070131	-0.051729463	
0.06422869	0.15574045	0.0021826625	
0.019601502	0.9381827	0.034689352	
-0.02071011	0.8529999	0.05693358	
-0.08612312	-0.5997634	0.030847058	
0.03344898	0.8029497	0.0020253658	
-0.10235948	-0.9912546	-0.004695922	
-0.044073865	0.3101406	-0.05065926	
0.07431815	-0.09157556	-0.0028695762	
0.0039423853	0.99442166	-0.022295594	
-0.07782606	-0.5392619	-0.047958203	
0.020414732	0.9320176	0.03409618	
-0.011263043	0.94935614	0.05342488	
-0.06744688	-0.28322858	-0.052043468	
0.08405994	-0.36863676	0.018842652	
0.07960952	-0.24991958	0.01923661	
-0.10253482	-0.9969333	-0.0071459115	
0.0932782	-0.61269116	0.016371727	
-0.10062239	-0.9472358	0.0042107254	
-0.038014032	0.54704815	0.05873534	
-0.0765382	-0.50921744	-0.048667014	
-0.05189074	0.22371157	0.055340633	
0.009801827	0.9993188	-0.01739107	
-0.04842908	0.30767497	0.05657144	
0.0478907	0.5329096	0.012939632	
0.01707618	0.9554303	0.036506012	
-0.08910283	-0.77617306	-0.03900344	
0.046409495	0.56372434	0.014048681	
0.016872048	0.9775079	-0.011359811	
0.05072724	0.47170547	0.010866508	
0.06067668	0.24133936	0.0042593926	
-0.010101117	0.9042207	-0.033177093	
-0.07782165	-0.5391604	-0.04796073	
-0.019827656	0.78247494	-0.039647095	
0.10343401	-0.875838	0.0098939985	
-0.06702096	-0.14699104	0.0473897	
0.085261375	-0.4006483	0.018653467	
-0.10253344	-0.9968764	-0.0071132034	
0.06711268	0.08558137	0.0006098002	
0.023849972	0.924907	-0.005481228	
0.09586752	-0.68037707	0.0151966065	
-0.09163407	-0.7303177	0.02355501	
0.101236045	-0.81939197	0.0118166655	
-0.036857396	0.4717586	-0.04822597	
0.034814455	0.78134745	0.003007263	
-0.050485186	0.25795603	0.05586931	
0.10823509	-0.99687165	0.0018470734	
0.08280042	-0.335046	0.019002259	
0.10165295	-0.83011746	0.01148352	
0.09764528	-0.69263494	-0.00842461	
-0.052619494	0.2058923	0.0550514	
0.09111209	-0.55574	0.017176673	
-0.088438876	-0.65441895	0.028007433	
-0.07394145	-0.4469414	-0.049916647	
-0.10229031	-0.99807364	-0.01344496	
0.096841276	-0.70572186	0.014687538	
0.07994881	-0.23191929	-0.0051170737	
0.04236435	0.6461374	0.007955	
-0.05407629	0.17017291	0.05444278	
-0.06913688	-0.19804996	0.045965597	
0.054922692	0.3769061	0.007944539	
-0.04286591	0.43878916	0.058025777	
0.0046772435	0.9961383	-0.021688886	
0.049327634	0.50225765	0.011753723	
0.0037579387	0.9998548	0.0453607	
-0.096945874	-0.85798895	0.014054552	
0.10308014	-0.8667671	0.010234132	
0.073699325	-0.09307634	0.019073188	
0.10833678	-0.9990341	0.0012047738	
-0.06415395	-0.19751808	-0.05262044	
0.03345366	0.80287784	0.0020287484	
-0.102492355	-0.9953628	-0.0063309222	
0.107510924	-0.97942156	0.004176244	
0.024496578	0.8964657	0.031063244	
0.009558454	0.9901239	0.041665882	
-0.07625178	-0.36757168	0.040552482	
-0.07348923	-0.30211592	0.042777523	
-0.0011605844	0.9959616	0.048266754	
0.06350505	0.17326136	0.0025933087	
0.06552939	0.118461795	0.017715394	
-0.07345056	-0.30119625	0.042807505	
0.07238864	-0.058615986	0.018939361	
-0.02146323	0.84301186	0.057145253	
0.10579993	-0.92124784	-0.0056061298	
-0.060781844	-0.10918876	-0.05290109	
-0.084869616	-0.6927654	-0.04298164	
0.061329097	0.22330022	0.016564667	
-0.013104178	0.8715024	-0.035282284	
0.041386895	0.661267	0.017910287	
-0.016062282	0.834954	-0.037264355	
0.05073721	0.4713333	0.01243262	
-0.09167553	-0.73130536	0.02349247	
-0.046231404	0.25906256	-0.0512328	
-0.069419496	-0.33390966	-0.05154202	
-0.09959402	-0.9221832	0.0074885935	
-0.00031885505	0.99745107	0.04778561	
0.106479704	-0.9409855	-0.0049420744	
0.08194734	-0.2822455	-0.0058054924	
0.085935175	-0.38369843	-0.006986141	
0.05921568	0.27478656	0.015878245	
0.018723965	0.94450027	0.035325065	
-0.039747246	0.4088525	-0.049292564	
0.062023662	0.20618728	0.016774788	
0.07855001	-0.19686793	-0.004599914	
-0.10037816	-0.9412708	0.0050492287	
0.028677024	0.870436	-0.0015888661	
0.04783263	0.5341333	0.012982801	
-0.071341135	-0.25091183	0.044396386	
0.061372764	0.22465163	0.003840357	
0.091920555	-0.53921115	-0.008180201	
0.031668507	0.81449586	0.02554746	
0.006196283	0.9976036	0.043840572	
0.07832607	-0.21572344	0.019264996	
-0.035960793	0.59056723	0.058873728	
0.05354207	0.40857735	0.008885488	
0.01294212	0.9775714	0.03939177	
0.097613394	-0.6917647	-0.008426562	
0.09871171	-0.75423884	0.013591647	
0.039198473	0.70002615	0.019624904	
-0.022018664	0.74899703	-0.040957563	
-0.09813736	-0.9348469	-0.026545286	
0.0728902	-0.05626861	-0.0022321641	
-0.014245488	0.9247006	0.05469106	
-0.0042879134	0.98732495	0.049990654	
-0.101578034	-0.98856413	-0.017397583	
0.10549766	-0.92857206	0.007570103	
-0.10229031	-0.99807364	-0.01344496	
-0.027961679	0.6479761	-0.044214755	
0.084598556	-0.34952673	-0.0066208392	
0.10778214	-0.98611265	0.003485635	
-0.09450633	-0.79913086	0.018838167	
-0.09985771	-0.9285944	0.00670515	
0.037534066	0.73556	0.0048859566	
-0.033886343	0.53367454	-0.047006086	
-0.08424122	-0.55548936	0.032964244	
0.09942243	-0.74136573	-0.008242607	
0.09959239	-0.77700865	0.01301524	
-0.00048004836	0.97760946	-0.02588068	
-0.092636965	-0.7542784	0.021998242	
-0.09768445	-0.87586707	0.012406886	
0.014065735	0.9898944	-0.013757706	
0.020392396	0.9548769	-0.008369833	
0.0514042	0.45672014	0.010382727	
-0.013837345	0.8628374	-0.035782255	
0.08939747	-0.5104622	0.01771003	
-0.10216669	-0.9859218	-0.0030709654	
-0.0027560368	0.99217445	0.049159095	
-0.015706807	0.91069496	0.05526097	
0.04860311	0.51779556	0.012412339	
-0.08361135	-0.6667134	-0.04401288	
-0.01787819	0.88751096	0.056041792	
0.078984775	-0.2332679	0.019255042	
0.08584972	-0.4163113	0.018547326	
-0.029107712	0.7232026	0.05863522	
0.0771501	-0.16192	-0.0040545017	
0.04725986	0.54659384	0.010703132	
0.011238009	0.9845196	0.0405474	
0.037510686	0.7359683	0.004870251	
0.10342038	-0.8754886	0.00990735	
0.044448115	0.60475993	0.009169608	
-0.08611087	-0.5994739	0.030861393	
-0.09646443	-0.90723133	-0.029512696	
0.08217974	-0.31848615	0.019066676	
-0.10192526	-0.9796037	-0.001500681	
0.10575424	-0.93510354	0.007225722	
0.07568294	-0.14550003	0.019210234	
0.102890745	-0.838152	-0.007339403	
-0.08169461	-0.62588036	-0.045461692	
-0.02052439	0.7720582	-0.040070035	
0.04373973	0.6189999	0.008764163	
0.012936465	0.97759676	0.039395675	
0.106256396	-0.9344825	-0.005177811	
-0.059769116	0.030101253	0.0516942	
0.070777625	-0.0042146896	-0.0012413114	
0.051380068	0.45725638	0.010399863	
-0.07782165	-0.5391604	-0.04796073	
0.007871471	0.99450403	0.042768	
0.07362706	-0.074474774	-0.0025643557	
-0.09406517	-0.8662856	-0.03309478	
-0.07766535	-0.40092444	0.039344996	
-0.07656027	-0.50973624	-0.048655376	
-0.0078581795	0.92568445	-0.031547464	
0.09486033	-0.65409976	0.015683204	
0.04426168	0.6068225	0.015683651	
-0.09141836	-0.81918454	-0.036445394	
0.03478656	0.7817988	0.0029874146	
-0.082333006	-0.6396347	-0.04499518	
0.048593447	0.51800185	0.012419462	
0.013390109	0.9921368	-0.014335051	
-0.047680445	0.22412288	-0.051575772	
0.10750987	-0.97939724	0.004178554	
-0.09920559	-0.9520632	-0.02433113	
-0.08671821	-0.6137865	0.030143827	
-0.09731733	-0.86697745	0.013239995	
0.018334001	0.9690737	-0.010114193	
0.05499164	0.37483898	0.014298603	
0.08266929	-0.3005063	-0.006038949	
0.026123203	0.880104	0.029830828	
0.050746784	0.4711206	0.01243712	
-0.069423966	-0.33402333	-0.051540762	
-0.098357804	-0.89218193	0.010797158	
0.10751559	-0.9714779	-0.0034893602	
0.05920603	0.27501842	0.015874997	
0.084064126	-0.3687488	0.018842056	
0.0895874	-0.47806257	-0.0078086406	
0.076445155	-0.14436664	-0.0037696064	
0.012112804	0.98111135	0.039956734	
0.068315186	0.047308676	0.018314704	
0.045124374	0.59100497	0.009549543	
0.10839165	-0.9990047	-0.00036485493	
-0.046316594	0.3581438	0.057201847	
0.10525511	-0.9223929	0.007881403	
0.051384896	0.45714915	0.010396421	
-0.09697146	-0.8586077	0.013999358	
0.073588155	-0.0735128	-0.0025469959	
-0.07062591	-0.2337955	0.044915453	
-0.04045195	0.3931326	-0.049534306	
0.08092338	-0.2849627	0.019168958	
0.0852614	-0.36645007	-0.006805986	
0.05284039	0.42450655	0.009371594	
0.02450212	0.8964123	0.031059071	
-0.022866108	0.82351136	0.057509884	
-0.094924144	-0.80918705	0.018078491	
0.06898931	0.029920468	0.018439189	
0.01875224	0.944302	0.03530462	
-0.09900225	-0.9078137	0.00913851	
0.052806623	0.42527062	0.009395137	
-0.0691467	-0.19828632	0.045958802	
-0.057413258	-0.02131305	-0.05290036	
0.10447736	-0.88322806	-0.006559938	
-0.0026732013	0.96523446	-0.027610183	
-0.09837126	-0.8925085	0.0107637495	
-0.1021784	-0.99674654	-0.014272079	
0.0037691891	0.9998507	0.04535383	
-0.05051396	0.25725698	0.055858865	
-0.054018237	0.17159855	0.054467797	
-0.046971425	0.24128085	-0.051412284	
-0.05615238	0.11912028	0.0535073	
0.06065716	0.24180739	0.004271269	
-0.07204484	-0.26771772	0.043876216	
0.10823055	-0.9933592	-0.0015573204	
0.045868486	0.5756966	0.0099594295	
-0.10227091	-0.9887543	-0.0038869828	
0.108403206	-0.99961305	-7.31349e-05	
0.0676297	0.064923204	0.018179804	
0.10704006	-0.9573987	-0.004248634	
0.09108927	-0.55513835	0.017184392	
0.03246063	0.8038472	0.024927571	
-0.050499566	0.2576065	0.05586411	
-0.04553827	0.27559802	-0.051056653	
0.10576434	-0.93535966	0.007211849	
0.102398306	-0.8492713	0.010853708	
-0.08034579	-0.4639891	0.036909476	
-0.012000449	0.94374514	0.05375026	
0.08998377	-0.52596307	0.017537534	
0.10292332	-0.8390715	-0.00732632	
0.0414067	0.6609051	0.017894834	
0.0675828	0.06612639	0.018170267	
0.09220937	-0.58462465	0.01678799	
-0.008206248	0.9692965	0.051995635	
0.004596591	0.999386	0.044843495	
-0.06769738	-0.16334766	0.046942934	
-0.08955885	-0.68095124	0.026525304	
-0.09986324	-0.9287286	0.006688401	
-0.087924995	-0.7536051	-0.04019431	
-0.039727442	0.40929258	-0.049285665	
0.09735367	-0.71903336	0.014403418	
-0.10094751	-0.9792264	-0.019713566	
0.081284076	-0.2655097	-0.005583808	
0.056376897	0.34246644	0.014846846	
0.040960602	0.673106	0.0070993304	
0.101236045	-0.81939197	0.0118166655	
-0.09304855	-0.8484427	-0.034443922	
-0.081690244	-0.6257863	-0.04546482	
-0.100438036	-0.971435	-0.021255985	
0.107206754	-0.9623113	-0.0040054917	
-0.028705098	0.6343451	-0.04459054	
0.080588475	-0.2479927	-0.0053439885	
0.0045346543	0.9994316	0.044881865	
0.022844896	0.9117875	0.032301232	
0.09055269	-0.540987	0.017360404	
0.026577398	0.895904	-0.0032573044	
0.029346421	0.84385395	0.027354583	
0.0053859577	0.99749815	-0.021101184	
0.0069036335	0.99942553	-0.019834697	
0.10356511	-0.85724485	-0.0070457906	
0.0002662018	0.9812162	-0.025284417	
0.091127284	-0.5561409	0.017171577	
-0.09885187	-0.94640166	-0.025100015	
0.0671176	0.08546124	0.0006071627	
-0.014962934	0.9179841	0.054975152	
-0.020729423	0.8527481	0.05693914	
-0.046321355	0.35803124	0.057200536	
-0.005658604	0.9442028	-0.02990482	
0.105504684	-0.92875093	0.007560909	
-0.07523883	-0.4783273	-0.049321994	
-0.101062305	-0.9580232	0.0025690794	
0.06642216	0.102425344	0.0009771436	
-0.07657788	-0.51015115	-0.04864607	
0.033969246	0.78266263	0.023743242	
-0.03017509	0.60677457	-0.045312315	
0.08198392	-0.28317073	-0.0058175325	
-0.10256428	-0.99968636	-0.009548381	
-0.05396054	0.06757008	-0.0526395	
0.1012495	-0.8197374	0.011806145	
0.07169306	-0.040393163	0.018854737	
-0.03318847	0.6467354	0.05890654	
0.05852241	0.29147565	0.01563786	
0.0678721	0.067028716	0.00021256506	
0.10799921	-0.99137354	0.0028190017	
0.041416645	0.6607241	0.0178871	
0.09195525	-0.5401247	-0.008184701	
-0.017599352	0.814321	-0.038256496	
-0.09578819	-0.8300166	0.016434923	
-0.08843114	-0.65423656	0.028017327	
0.048635863	0.5172281	0.011409536	
0.031631514	0.8149853	0.025576383	
0.01332701	0.99233174	-0.0143889785	
0.020416103	0.95469767	-0.008349821	
0.06643199	0.10218545	0.00097185373	
-0.047006927	0.34173	0.057006165	
0.016924806	0.9772273	-0.011314794	
-0.085486345	-0.5847714	0.031581	
0.058517598	0.291591	0.015636176	
0.10703378	-0.96749496	0.0051793903	
0.108235925	-0.99689066	0.0018426627	
-0.057646386	0.082337275	0.052786052	
0.02798248	0.87915766	-0.0021360964	
0.10839065	-0.99896127	-0.00038151443	
-0.06628994	-0.12927902	0.047863677	
-0.09142218	-0.8192537	-0.03644094	
0.03755746	0.7351514	0.0049016178	
-0.024213105	0.8037037	0.05782254	
0.056386545	0.3422399	0.014850542	
-0.06337518	-0.058315057	0.049663857	
0.10376111	-0.8842156	0.0095669925	
-0.024208367	0.8037755	0.057821497	
-0.011283547	0.9492045	0.053434	
-0.032537296	0.659456	0.05888869	
0.051430926	0.45591545	0.012755588	
-0.089705996	-0.78754735	-0.038366035	
0.053561375	0.4081371	0.008872166	
0.10833359	-0.99679977	-0.00096952915	
-0.09195501	-0.82890534	-0.035806723	
-0.06476476	-0.21348585	-0.052536964	
0.097648524	-0.6927219	-0.008424416	
0.026161559	0.8797029	0.029801637	
0.04935158	0.5017362	0.01176554	
-0.09553153	-0.8915002	-0.030982211	
0.013356127	0.99224204	-0.014364094	
0.10357606	-0.8575551	-0.007040605	
-0.057592697	0.08365905	0.05281265	
0.06344251	0.17094518	0.017179877	
0.053513087	0.4092376	0.00890547	
-0.09536632	-0.81984097	0.017250285	
-0.06414492	-0.19728167	-0.052621618	
0.10840433	-0.99995184	0.00024278462	
-0.10126654	-0.9630618	0.0017328709	
0.08339621	-0.35093847	0.018931642	
-0.0127797425	0.9374712	0.05408548	
0.06898931	0.029920468	0.018439189	
-0.03461188	0.6182894	0.058911815	
0.039584994	0.69877654	0.0062318146	
0.035513498	0.75974673	0.02252759	
0.08216687	-0.31814325	0.019067928	
0.0902305	-0.49484602	-0.00792408	
0.09330368	-0.613358	0.01636134	
-0.0759109	-0.49437445	-0.04899072	
-0.058768548	-0.056569573	-0.05293241	
0.052168444	0.43938497	0.013091028	
-0.08043393	-0.59826684	-0.04633692	
-0.044195108	0.40802702	0.057739213	
0.046404652	0.56382394	0.014052317	
0.05287265	0.42346913	0.013403565	
0.09666684	-0.6660391	-0.008464232	
0.10765389	-0.9756161	-0.0032215714	
-0.022059195	0.74835753	-0.04098127	
0.02208978	0.9183663	0.0328625	
0.10575926	-0.9352316	0.007218778	
-0.07129235	-0.24974445	0.04443215	
0.10840402	-0.99996084	0.00025983155	
-0.06774173	-0.16441819	0.046913385	
0.106442675	-0.95257825	0.0062076002	
0.040645577	0.67466503	0.018489704	
0.009541355	0.9901746	0.041677162	
-0.040047787	0.50251824	0.058502957	
0.08216687	-0.31814325	0.019067928	
-0.014606103	0.8534716	-0.03630039	
0.030004494	0.85296845	-0.0005569607	
-0.0944973	-0.79891336	0.018854335	
0.004596591	0.999386	0.044843495	
-0.086113535	-0.71794313	-0.041896872	
-0.03112664	0.686355	0.058816686	
-0.0035588667	0.989783	0.049598098	
-0.044093475	0.30968204	-0.050664797	
-0.0034022406	0.96054006	-0.02817712	
-0.09059628	-0.7055937	0.025079668	
0.064957805	0.13805099	0.0017754138	
0.04283645	0.6342985	0.01678297	
0.09017837	-0.49348328	-0.00791508	
0.011226669	0.9974122	-0.01618053	
-0.027732886	0.74711657	0.058459535	
0.025206365	0.91106814	-0.0043680817	
0.06898931	0.029920468	0.018439189	
0.10550818	-0.92884034	0.0075563043	
-0.06611741	-0.24875188	-0.052314438	
-0.03238798	0.5637741	-0.046344645	
-0.07913675	-0.56922996	-0.04717484	
0.009792045	0.99932766	-0.01739943	
-0.026349127	0.7701773	0.058240756	
0.07961387	-0.25003633	0.01923646	
0.049281023	0.5032478	0.011914596	
-0.09959207	-0.92213655	0.0074941516	
0.0577702	0.31042716	0.006072119	
0.042369083	0.6460454	0.007957786	
0.04212039	0.64774644	0.017338812	
0.06620619	0.101285815	0.017873332	
-0.102271564	-0.9887723	-0.0038924664	
0.01763507	0.9732764	-0.010709211	
-0.07849509	-0.55463684	-0.047566228	
0.06713729	0.08498068	0.0005968362	
-0.07978598	-0.5838418	-0.0467633	
0.094670266	-0.61226225	-0.008432403	
0.082770616	-0.33425063	0.019005582	
-0.043527715	0.42352375	0.057887957	
0.08885301	-0.4960505	0.017861292	
0.047964163	0.53163356	0.011068299	
-0.08544705	-0.7045249	-0.042486295	
-0.04048661	0.39235637	-0.049545966	
0.09855394	-0.7174813	-0.008350655	
0.086478904	-0.43304762	0.01842378	
0.108390875	-0.99897224	-0.000377357	
0.108393304	-0.9999645	0.000566259	
-0.09802792	-0.88418746	0.011599854	
0.0017859563	0.9876009	-0.024058811	
0.023719616	0.90383416	0.031647354	
0.07895395	-0.23244706	0.019255698	
-0.050502665	0.15472797	-0.05214178	
-0.07766535	-0.40092444	0.039344996	
0.06424835	0.155264	0.002171591	
0.059253104	0.27530825	0.005134657	
0.093285486	-0.6128818	0.016368762	
0.04375396	0.61871576	0.008772388	
0.08341737	-0.35150295	0.01892899	
0.10664905	-0.95779824	0.005868569	
-0.08671417	-0.6136913	0.03014867	
0.057100527	0.3253823	0.01512152	
0.01757764	0.97360766	-0.010758087	
-0.1021749	-0.9861427	-0.0031315535	
0.03246063	0.8038472	0.024927571	
-0.011602432	0.88842595	-0.034240864	
0.096844584	-0.7058073	0.014685765	
-0.10249267	-0.9953744	-0.006336391	
0.04854028	0.51913595	0.012458682	
-0.058317058	0.065825604	0.052449495	
-0.080407776	-0.597687	-0.046354435	
-0.041906998	0.36022565	-0.050010085	
0.06827303	0.04839263	0.018306673	
-0.09773395	-0.9282585	-0.027307987	
0.047157995	0.5482588	0.013486177	
-0.027737625	0.7470364	0.058460176	
0.023714088	0.9038857	0.031651527	
0.09825057	-0.7422956	0.013877317	
0.052086018	0.4414959	0.0099000335	
0.012089983	0.98120457	0.03997223	
0.106465645	-0.94057673	-0.0049574077	
0.10720563	-0.96227854	-0.0040071756	
-0.07656027	-0.50973624	-0.048655376	
-0.09508122	-0.88382107	-0.031654358	
0.099151984	-0.7656274	0.013308719	
-0.08793727	-0.75384283	-0.040182225	
-0.096883304	-0.9142179	-0.028814346	
-0.09358398	-0.77697074	0.020443037	
0.011232279	0.98454076	0.040551245	
0.012112804	0.98111135	0.039956734	
0.011902392	0.9960745	-0.015604854	
0.072397865	-0.058856722	0.018940404	
0.07288053	-0.056027833	-0.002227679	
0.10344305	-0.8760706	0.0098851025	
0.010432072	0.98736316	0.04108669	
0.06620142	0.10140577	0.017872259	
0.0676297	0.064923204	0.018179804	
-0.09646136	-0.9071806	-0.029517666	
0.012664206	0.99422926	-0.014954954	
-0.10237337	-0.9989585	-0.012712836	
0.05216363	0.4394933	0.013088837	
0.09587091	-0.6804654	0.0151949525	
-0.010475397	0.9550021	0.053068742	
0.012089983	0.98120457	0.03997223	
0.07503641	-0.12838224	0.019174382	
-0.101918645	-0.99335223	-0.015808895	
-0.013514474	0.9312289	0.054393157	
-0.07131187	-0.25021145	0.044417843	
0.10625343	-0.9343966	-0.005180791	
0.064161785	0.15294084	0.017372623	
-0.03592337	0.59134537	0.058875367	
-0.10093612	-0.9790549	-0.019750461	
0.10557437	-0.9147302	-0.0057957023	
-0.043537214	0.42330527	0.057885945	
0.04070022	0.6736854	0.018446907	
-0.007475123	0.9732902	0.05163558	
0.059927426	0.25754824	0.01611729	
-0.052638806	0.2054203	0.055043593	
-0.09644318	-0.90687597	-0.029547423	
-0.06122998	-0.0057821763	0.05089803	
-0.031150103	0.6859164	0.058818266	
-0.0469784	0.34240982	0.05701445	
-0.08788598	-0.6413478	0.028711468	
0.0785642	-0.19722256	-0.004605308	
-0.036649555	0.57614017	0.05883813	
-0.056704678	-0.0029486348	-0.052867323	
-0.090065725	-0.69298273	0.025828227	
0.10108362	-0.7874359	-0.007917285	
-0.09732974	-0.86727774	0.013212308	
-0.0977175	-0.9279891	-0.027338356	
0.09586069	-0.6802003	0.015200019	
-0.065441824	-0.23115683	-0.052432165	
-0.07836277	-0.41735253	0.038730428	
-0.075225584	-0.4780096	-0.049328357	
-0.07198892	-0.39876932	-0.05070223	
0.07433755	-0.092055835	-0.00287804	
0.10575424	-0.93510354	0.007225722	
0.09716424	-0.6795371	-0.008449018	
0.0062358156	0.9975448	0.043815464	
-0.073285304	-0.43087268	-0.050195128	
-0.07786562	-0.5401755	-0.04793547	
0.093289115	-0.612977	0.016367286	
-0.06771705	-0.16382347	0.04692982	
-0.052600272	0.20636424	0.05505918	
-0.018579416	0.8794161	0.05627638	
0.030018419	0.85277957	-0.00054621696	
-0.08423778	-0.67975825	-0.0435076	
0.051483788	0.45473456	0.012779951	
0.10449906	-0.88384926	-0.0065468997	
0.0634663	0.17035113	0.017186373	
-0.03463424	0.5183628	-0.047324732	
0.076435536	-0.14412801	-0.0037656724	
0.024526387	0.91815144	-0.0049244612	
0.09329635	-0.6131676	0.016364306	
-0.022856519	0.82364815	0.05750753	
0.026944585	0.8713545	0.029203892	
0.096877426	-0.706661	0.0146678835	
-0.012754373	0.9376809	0.05407472	
0.040258147	0.6863112	0.006659895	
-0.010506257	0.9547873	0.053082883	
-0.042632423	0.34359908	-0.050235406	
-0.086119	-0.5996669	0.030851841	
-0.10253552	-0.99696153	-0.007162288	
0.027761877	0.8623189	0.028577194	
-0.025600895	0.78221214	0.058105275	
-0.09061425	-0.70602083	0.025053978	
0.014788084	0.987181	-0.0131402165	
-0.10126654	-0.9630618	0.0017328709	
-0.06411097	-0.07627829	0.04922284	
0.10126024	-0.8200135	0.011797726	
-0.09024296	-0.79756975	-0.037782058	
0.012669109	0.9942163	-0.014950767	
0.107511856	-0.9794459	0.004173979	
-0.08301277	-0.5266295	0.034266993	
0.09825362	-0.7423764	0.01387544	
0.07571792	-0.12628931	-0.0034686625	
0.10822581	-0.9932057	-0.0015791059	
0.007877164	0.9944914	0.042764336	
-0.102271564	-0.9887723	-0.0038924664	
-0.0345605	0.6193313	0.05891244	
0.07572275	-0.12640892	-0.0034706742	
-0.09141461	-0.81911534	-0.03644985	
-0.074614726	-0.46329468	-0.049615383	
0.040955946	0.6731951	0.0070964396	
0.04209564	0.64820564	0.01735802	
0.009072237	0.9998189	-0.018008888	
0.10182856	-0.8082651	-0.0077115446	
-0.10227091	-0.9887543	-0.0038869828	
-0.09957672	-0.92176294	0.0075388104	
0.043599136	0.6197099	0.016193435	
0.05285342	0.423906	0.013395116	
-0.093599804	-0.7773501	0.020416304	
0.0890013	-0.46281376	-0.007695332	
-0.10095074	-0.9792753	-0.019703045	
-0.0447898	0.2933206	-0.050857753	
0.066937685	0.0826377	0.018035263	
-0.015706807	0.91069496	0.05526097	
-0.100376464	-0.9412301	0.0050548166	
0.053537235	0.4086874	0.008888796	
0.10255698	-0.82873666	-0.0074673593	
-0.0058793724	0.9809945	0.050826922	
-0.017848797	0.8878441	0.05603178	
0.0069085658	0.9994296	-0.01983054	
0.096877426	-0.706661	0.0146678835	
0.0689753	0.030282037	0.018436685	
0.0045402944	0.99942756	0.044878393	
0.04858861	0.51810503	0.012423024	
-0.075265326	-0.4789625	-0.04930924	
-0.09116257	-0.71907526	0.024258062	
-0.008216731	0.9692372	0.052000716	
0.018334001	0.9690737	-0.010114193	
-0.098484196	-0.94047433	-0.025860183	
-0.0074646324	0.9733456	0.051630333	
0.012061447	0.9813207	0.039991543	
-0.029107712	0.7232026	0.05863522	
0.09383528	-0.62728995	0.016139433	
-0.015716732	0.9105953	0.05526468	
0.017963268	0.9496966	0.035872325	
-0.09059987	-0.7056792	0.025074527	
0.10576935	-0.93548757	0.007204905	
0.008306466	0.99999994	-0.018655553	
-0.09009505	-0.6936779	0.025787458	
0.104670934	-0.90748477	0.008583263	
-0.023535728	0.81379575	0.057669953	
-0.022813514	0.82426304	0.05749692	
-0.07059162	-0.23297477	0.0449401	
-0.07272705	-0.28398013	0.043362573	
-0.08421213	-0.6792274	-0.043528587	


==> orbit_latent.txt <==
0.097613394	-0.00032705814	-0.008426562	
0.021780655	-0.000111453235	-0.007202521	
-0.09537781	-0.0014294386	0.017228484	
-0.10013128	-0.0012802184	0.0058547407	
-0.07058183	4.762411e-05	0.044947103	
-0.0034123585	0.0006225854	-0.02818495	
-0.040476665	0.0005197674	-0.04954265	
0.08090169	0.0001654774	0.019170448	
0.057828568	0.0005638823	0.015389815	
0.0075736046	0.00029474497	-0.019272521	
-0.0019383505	-0.0013524741	0.048705027	
0.04787135	0.0002452135	0.012954012	
-0.10158052	-0.00034280866	-0.017386973	
0.10822581	-0.0009014383	-0.0015791059	
-0.0116074905	0.0007990822	-0.034244433	
-0.047040217	0.00051644444	0.056996465	
-0.03170295	0.00076311827	-0.04603213	
0.05713421	0.0005488843	0.015134126	
0.052796923	0.00041486323	0.009401888	
0.10644991	-0.0009018034	0.006196007	
0.016222395	2.7000904e-05	-0.011914492	
0.103103526	-0.0007985756	0.010212049	
-0.05546079	0.0005774498	0.053827688	
0.009027943	0.000248231	-0.018046409	
0.09357429	-0.00017023087	-0.008358374	
0.05634474	0.00048948824	0.006997749	
0.1044873	-0.0006569624	-0.0065540224	
-0.08106192	-0.0006639287	0.03622301	
0.017615959	-1.1652708e-05	-0.010725483	
-0.06482742	0.00034034252	0.048784778	
-0.0093887225	0.0007597208	-0.03266471	
0.09165432	-0.0003460124	0.016989335	
-0.095051505	5.930662e-06	-0.031697884	
-0.09538347	-0.0014294982	0.017217562	
0.084594145	0.000119417906	-0.006619528	
-0.048376627	0.0005422756	0.056588218	
-0.09507463	5.699694e-06	-0.03166403	
0.083400436	4.761666e-05	0.018931136	
0.10355631	-0.00060619414	-0.0070499033	
-0.08909077	-1.8820167e-05	-0.03901595	
-0.033876836	2.6881695e-05	0.05891493	
-0.053979434	1.8388033e-05	-0.052641585	
-0.038718	0.00024661422	0.05866562	
-0.031178176	-0.00010725856	0.058820114	
0.08766982	-0.00015863776	0.018161014	
0.017087549	-0.0012777001	0.03649792	
0.005430706	0.00036286563	-0.021063939	
0.0696568	0.0005660951	0.01855436	
0.107036605	-0.0008112043	-0.004253626	
-0.011622734	0.0007992983	-0.034255102	
0.103582576	-0.00060757995	-0.0070374757	
0.024491057	-0.0010058358	0.031067416	
0.04373973	9.11355e-05	0.008764163	
0.018763624	-0.0012273341	0.0352965	
-0.05189476	9.506941e-05	-0.052369066	
-0.04284241	0.00040147454	0.05803053	
0.017591976	-1.10045075e-05	-0.010745868	
-0.102165945	-0.0009579435	-0.0030654669	
-0.08036397	-0.000613451	0.036892265	
0.03751535	-0.00010292232	0.004873395	
-0.10250593	-0.00060619414	-0.011071727	
-0.08609671	-7.1018934e-05	-0.041911945	
0.100032136	-0.0006916672	0.012711093	
0.06969398	0.00056533515	0.018560514	
0.0061778054	0.00033922493	-0.020441636	
0.076999314	0.0003354475	0.01925619	
-0.08170333	-0.00016387552	-0.04545545	
0.10343401	-0.0008094609	0.0098939985	
0.021771215	-0.00011127442	-0.0072104335	
0.040640503	-0.00011768937	0.018493608	
0.10799171	-0.0008805245	-0.0024104714	
0.10579836	-0.0007329583	-0.0056075305	
-0.098506965	-8.1539154e-05	-0.025814146	
0.104670934	-0.00084899366	0.008583263	
0.042851217	3.993511e-06	0.01677154	
0.052110136	0.00039578974	0.009883076	
0.08463966	-1.21071935e-05	0.018755987	
-0.009011835	-0.0011584759	0.05238439	
0.10777592	-0.0008634627	-0.0029595792	
-0.021405585	-0.0006130636	0.057129458	
0.104385704	-0.00084005296	0.008904561	
0.10165295	-0.0007493794	0.01148352	
0.10808599	-0.0009381771	0.002505049	
-0.044083647	0.000391908	-0.05066204	
0.021757059	-0.0001109764	-0.007222295	
0.0946774	-0.0002110079	-0.008432791	
-0.069370516	-0.00031545758	-0.05155596	
0.030060388	-0.00072754174	0.026800722	
0.07765535	0.00030851364	0.019265294	
-0.07204484	-4.10527e-05	0.043876216	
0.04426168	7.7441335e-05	0.015683651	
0.0894327	-0.00024275482	0.017699957	
0.07169768	0.0005171448	0.018855333	
0.10389063	-0.00062416494	-0.0068852156	
-0.0732897	-0.00030241162	-0.050193325	
0.059214108	0.0005213097	0.005158931	
-0.10013128	-0.0012802184	0.0058547407	
-0.0116074905	0.0007990822	-0.034244433	
-0.004177414	0.00064235926	-0.028775357	
-0.082346	-0.00015004724	-0.044985533	
0.0153942555	-0.0013215989	0.03769371	
0.095186934	-0.00023031235	-0.00845401	
-0.004346989	-0.0012984723	0.05002223	
0.032070965	-0.00019007176	0.0010096729	
-0.09537781	-0.0014294386	0.017228484	
0.08524823	0.000100426376	-0.00680238	
-0.0074646324	-0.0012097806	0.051630333	
-0.0026530102	0.00060246885	-0.027594425	
-0.014220409	-0.00095431507	0.054680943	
0.011249371	-0.0013984665	0.04053974	
-0.029478148	0.00080480427	-0.044973694	
-0.07979914	-0.00020360947	-0.046754807	
0.0070641413	-0.0014314204	0.043287694	
-0.066782825	-0.0003003031	-0.052185453	
-0.06215418	-0.00022646785	-0.05282268	
-0.10116642	-0.00028380007	-0.018973455	
0.09465609	-0.00021019578	-0.008431688	
0.107362606	-0.0008334443	-0.0037570447	
0.036846034	-0.00011840463	0.0044206083	
0.09136087	-9.236485e-05	-0.008103251	
-0.05874545	-0.0001386106	-0.052932218	
-0.01610794	0.00085555017	-0.037294254	
-0.041427083	0.00035242736	0.058291733	
-0.010849141	0.00078641623	-0.03370989	
-0.10250179	-0.0006031096	-0.011141911	
0.036954574	-0.00033140928	0.021391675	
-0.051225774	0.0005777851	0.05559562	
0.07962704	0.0002233386	0.019235983	
0.107364714	-0.0008336082	-0.0037536174	
0.107657604	-0.0009317398	0.0038176924	
0.091920555	-0.0001116097	-0.008180201	
0.028658427	-0.00019718707	-0.0016034395	
0.023859456	-0.0001495853	-0.0054734647	
-0.033876836	2.6881695e-05	0.05891493	
-0.046311855	0.00050006807	0.05720316	
-0.09733469	-3.812462e-05	-0.028030917	
-0.100430615	-0.00020542741	-0.021276936	
0.10777592	-0.0008634627	-0.0029595792	
0.012630165	0.00013436377	-0.014984027	
-0.098362304	-0.0013902634	0.010786012	
-0.017863475	-0.00078795105	0.056036785	
-0.10217921	-0.000468418	-0.014266744	
0.091695696	-0.0003478974	0.016974673	
-0.049088188	0.00020191073	-0.051875338	
0.054975912	0.00046546757	0.007908717	
-0.07418094	-0.00017881393	0.042236194	
-0.023526214	-0.00050432235	0.057667747	
0.08278761	7.6927245e-05	0.019003704	
-0.027010962	-0.00032268465	0.058350578	
-0.043336667	0.00041928142	-0.050446495	
0.063433014	0.000627093	0.017177254	
-0.05691824	0.0005619377	0.053142518	
-0.05260504	0.0005848482	0.055057213	
0.1066659	-0.0007869005	-0.0047296435	
0.10833678	-0.0009366423	0.0012047738	
-0.010480531	-0.001105547	0.05307108	
0.085913464	8.081645e-05	-0.006980449	
0.094338864	-0.00046505034	0.015920088	
0.103754506	-0.0008198619	0.009573728	
0.03475891	-0.00046046078	0.023121849	
-0.09869581	-0.0013758913	0.009943202	
-0.042143747	0.0003778711	0.058165103	
0.103096575	-0.0007983297	0.010218665	
-0.08609671	-7.1018934e-05	-0.041911945	
-0.07696789	-0.00037002563	0.039946973	
0.057833336	0.00056399405	0.015391558	
0.06930159	0.0004695058	-0.0005158037	
0.043065682	6.67721e-05	0.008371189	
0.012107097	-0.0013861656	0.039960623	
0.06494305	0.0005183667	0.0017835647	
-0.008221999	-0.0011852458	0.052003264	
0.02727332	-0.0001899153	-0.0026996732	
-0.10253439	-0.00078108907	-0.0071350187	
-0.07556967	-0.0002726838	0.041117832	
0.020425998	-0.0011706799	0.03408797	
0.009787075	0.0002240017	-0.017403588	
0.10808349	-0.0008882731	-0.0021271706	
-0.08550709	-0.000977695	0.03155735	
-0.0447947	0.00036550313	-0.050859116	
0.03682269	-0.00011892617	0.004404694	
-0.030479237	-0.00014290214	0.058768496	
-0.08296477	-0.00080072135	0.034316763	
0.0941124	-0.0001899302	-0.008399367	
-0.09140699	7.4356794e-06	-0.03645876	
-0.045494407	0.0003392622	-0.05104521	
-0.06262999	0.00042452663	0.050101295	
0.05211977	0.00039604306	0.009876251	
0.10777394	-0.0009339377	0.0035084486	
0.009742834	0.00022543967	-0.017441094	
0.08218403	0.000105559826	0.019066274	
0.070758	0.00044636428	-0.0012318343	
-0.032408036	0.00074807554	-0.04635375	
0.08060238	0.00022920966	-0.005348876	
-0.06335551	0.00039857626	0.04967554	
-0.09657083	-0.0014304072	0.014850423	
-0.036812544	0.00063518435	-0.04820846	
0.043579526	4.2408705e-05	0.016208544	
-0.058082692	-0.00011881441	-0.05292137	
-0.07976849	-0.00020422786	-0.046774596	
0.016272806	-0.0012996942	0.03707558	
0.10001493	-0.00069102645	0.012723252	
-0.09086207	2.7418137e-06	-0.03708835	
-0.08610264	-0.0010174885	0.030870974	
0.09357429	-0.00017023087	-0.008358374	
0.10028699	-0.00044415146	-0.008094415	
0.07854531	0.00028151274	-0.004598111	
0.013771355	-0.0013568848	0.0388221	
0.021813668	-0.00011214614	-0.007174894	
-0.016067363	0.0008551553	-0.037267663	
-0.07202438	-0.0003111586	-0.050689086	
-0.07977725	-0.00020406395	-0.046768934	
0.08088873	0.00016605109	0.019171283	
0.06897066	0.0005795136	0.01843588	
-0.040442027	0.0005209148	-0.049530968	
-0.0034527779	0.0006236434	-0.028216273	
-0.08357274	-0.00012359023	-0.044043526	
0.09056804	-0.00029598176	0.017355517	
-0.091141485	-0.0013063401	0.024289086	
-0.09885674	-9.831041e-05	-0.025089718	
-0.07004846	-0.00031620264	-0.05135633	
0.070064574	0.00045774877	-0.0008942336	
-0.047025926	0.0005161464	0.057000637	
-0.00033537298	-0.0013810247	0.047795102	
-0.09600172	-7.122755e-06	-0.030255355	
-0.049107395	0.00020118803	-0.051879197	
-0.08785073	-0.0011288524	0.028755784	
-0.031829797	-7.431954e-05	0.05885823	
0.039960973	-0.00015632808	0.019026086	
-0.102493696	-0.00081573427	-0.0063527673	
0.074405484	0.00043308735	0.01913111	
-0.05947993	-0.00015959144	-0.052932404	
-0.05903765	0.0005250722	0.0520792	
-0.015364721	0.0008485019	-0.036805443	
0.10026176	-0.00044299662	-0.008099377	
-0.06741115	-0.00030576438	-0.05205147	
0.09686104	-0.0005699992	0.014676824	
0.07303144	0.00047828257	0.019009218	
-0.07488895	-0.00022628903	0.041671425	
-0.0842079	-0.00010997057	-0.043532066	
-0.010465078	-0.0011061281	0.053064033	
0.011249371	-0.0013984665	0.04053974	
0.059233613	0.0005214289	0.0051467866	
0.10836779	-0.0009182766	-0.00067412853	
-0.087838985	-0.0011281073	0.028770521	
-0.052624322	0.0005849153	0.05504942	
0.05216363	0.0004053414	0.013088837	
0.10106762	-0.00048078597	-0.007921308	
-0.0011002943	-0.0013681352	0.04823251	
0.10105959	-0.00048039109	-0.007923275	
-0.024907835	-0.00043254346	0.057969168	
0.07830401	0.0002811998	0.01926516	
-0.033182696	0.0007305145	-0.046699286	
-0.08955143	-0.0012269765	0.026535407	
-0.072049715	-4.1380525e-05	0.04387255	
0.0039823353	0.00040827692	-0.0222627	
0.08401367	1.8134713e-05	0.018849224	
-0.029093616	-0.00021425635	0.05863361	
-0.0027506277	-0.0013357177	0.049156085	
-0.08668745	-5.9582293e-05	-0.04137361	
0.04166893	1.8313527e-05	0.0075348467	
-0.1008384	-0.0012056231	0.0034285337	
0.075770885	0.00034692138	-0.0034908205	
0.06277903	0.00062534213	0.016994521	
-0.031662762	0.0007639602	-0.046013556	
-0.10255981	-0.00074686855	-0.0079048425	
0.09914594	-0.0006588325	0.013312653	
0.0069085658	0.00031595677	-0.01983054	
-0.06348751	-0.00025357306	-0.052699797	
-0.019321553	-0.0007172078	0.056514874	
0.04999221	0.00032740086	0.011396766	
-0.08786637	-0.001129806	0.0287361	
-0.09265018	-0.0013674125	0.021977097	
0.103255756	-0.0005902499	-0.0071866363	
0.0032513365	0.00043090433	-0.022863545	
-0.051216133	0.0005777329	0.055599213	
-0.06611741	-0.000293307	-0.052314438	
-0.09214427	-0.001348719	0.022773981	
0.09487079	-0.00048778206	0.015678346	
0.02798248	-0.0001943484	-0.0021360964	
-0.05265323	0.0005849898	0.05503775	
0.0577949	0.00056319684	0.015377596	
0.06278211	0.00052881986	0.0030099005	
-0.046292923	0.0004996583	0.057208374	
0.075054474	0.00041010976	0.0191755	
-0.043513604	0.00042304397	0.057891026	
-0.04551877	0.00033833832	-0.05105158	
-0.036807604	0.000635311	-0.048206493	
-0.051929213	0.00058221817	0.055325627	
0.07994881	0.00024618208	-0.0051170737	
-0.016815647	0.000861302	-0.037753917	
-0.024969488	-0.0004293397	0.057981685	
0.024559207	-0.00016024709	-0.0048975796	
0.0010215268	0.0004983619	-0.024677098	
0.10437339	-0.0008396581	0.008918196	
-0.03312748	0.0007318109	-0.046674944	
-0.10095238	-0.00025816262	-0.01969774	
-0.10177521	-0.0010561049	-0.0006637126	
-0.09885187	-9.806454e-05	-0.025100015	
0.06856731	0.00048001856	-0.00014483929	
0.08155547	0.00013510138	0.019122154	
0.07715489	0.00031511486	-0.004056409	
0.0936184	-0.00017182529	-0.00836204	
0.108390525	-0.0009225309	-0.0003836006	
0.056373827	0.0004899502	0.006978616	
-0.047632016	0.00025785714	-0.051564872	
-0.04560838	0.00048276782	0.057392046	
0.044276364	7.817149e-05	0.0156724	
0.094856866	-0.00048717856	0.015684828	
0.024559207	-0.00016024709	-0.0048975796	
-0.010106124	0.00077320635	-0.03318073	
-0.06841261	0.00016926229	0.04646188	
0.0009813979	0.00049957633	-0.0247095	
-0.09009505	-0.0012556091	0.025787458	
-0.06697167	0.00024279952	0.047421917	
-0.064817525	0.0003407821	0.048790872	
-0.046321355	0.0005003065	0.057200536	
-0.033137597	0.0007315576	-0.046679378	
0.080244236	0.00019556284	0.019208893	
-0.0026530102	0.00060246885	-0.027594425	
0.102552205	-0.00055389106	-0.0074691176	
-0.03244321	0.00074730814	-0.046369568	
0.0029108897	-0.0014199167	0.04587692	
-0.031815834	-7.505715e-05	0.05885753	
-0.10256044	-0.0007456541	-0.007932052	
-0.08039034	-0.00019155443	-0.046366103	
0.04166893	1.8313527e-05	0.0075348467	
0.046523057	0.00019599497	0.010313004	
-0.09195501	1.1086464e-05	-0.035806723	
-0.09616595	-0.0014322251	0.015682384	
0.014060892	9.050965e-05	-0.013761833	
-0.02795159	0.0008280426	-0.04420963	
-0.013129629	0.0008218065	-0.035299733	
0.07101348	0.0005350113	0.01876314	
0.098269194	-0.00062546134	0.013865963	
-0.088504784	-2.7701259e-05	-0.03961675	
0.08059771	0.00022932887	-0.005347237	
0.108393155	-0.0009327084	0.000568375	
-0.033926427	0.00071269274	-0.04702337	
-0.053974666	1.859665e-05	-0.05264107	
0.025262475	-0.00016979873	-0.00432232	
0.057090916	0.0005479157	0.015117958	
-0.09311255	-0.0013827682	0.021228239	
-0.036122292	0.0006548837	-0.047935642	
0.10273914	-0.0007864386	0.01054959	
0.07960078	0.00022450835	0.019236952	
-0.002701737	-0.001336813	0.049129173	
0.089409135	-0.00024162233	0.017706677	
-0.029770344	-0.00017926097	0.058704868	
0.06279681	0.0005287826	0.003001362	
-0.054760672	0.00058206916	0.054143146	
0.04651829	0.00019579381	0.010310456	
-0.055369608	-3.053248e-05	-0.052775875	
0.037758484	-0.00028415024	0.020758092	
-0.00786829	0.0007288605	-0.031554908	
0.021780655	-0.000111453235	-0.007202521	
0.025262475	-0.00016979873	-0.00432232	
0.033185557	-0.0005519837	0.024358958	
-0.08297778	-0.00013641268	-0.04450783	
0.10777479	-0.0009339601	0.003506139	
0.014571704	-0.0013402998	0.03826782	
-0.0361173	0.0006550178	-0.04793363	
0.052848615	0.00042831898	0.013393	
-0.021266587	0.0008766353	-0.040514223	
-0.09849178	-8.08686e-05	-0.025844827	
0.10146084	-0.00049969554	-0.007818282	
0.10357606	-0.0006072372	-0.007040605	
-0.095771424	-0.0014318228	0.016467735	
0.10469273	-0.0008496791	0.008558169	
-0.012769602	-0.0010156035	0.05408117	
0.015462592	-0.0013199449	0.037645802	
0.10497095	-0.000858292	0.008230761	
-0.059754394	0.00050880015	0.051702008	
-0.0713265	3.0994415e-06	0.044407114	
0.091688156	-0.00034753978	0.016977355	
0.033416428	-0.0001771301	0.002001658	
-0.08728073	-0.0010935366	0.029462785	
-0.101448305	-0.0011176392	0.0009365678	
0.04862634	0.00027658045	0.011404723	
0.060628705	0.00060890615	0.016345039	
0.009087019	0.0002463609	-0.017996415	
0.07575165	0.00034734607	-0.003482759	
-0.006692618	-0.0012336224	0.051242888	
-0.10257057	-0.00071142614	-0.008700296	
-0.03592337	0.00012372434	0.058875367	
0.07573238	0.000347808	-0.0034747124	
0.033397853	-0.00017732382	0.001988113	
0.007860072	-0.0014286041	0.042775363	
-0.030483931	-0.00014265627	0.058768854	
0.098557025	-0.0003670156	-0.0083503425	
0.10765219	-0.00093162805	0.0038314313	
0.09810739	-0.00034781545	-0.008391738	
-0.030190192	0.0007924363	-0.04531958	
-0.08296486	-0.0001366958	-0.044517785	
-0.07783926	-0.00024094433	-0.047950625	
-0.0995358	-0.0001372248	-0.02357445	
-0.07968237	-0.00056415796	0.03753133	
-0.041175194	0.000495933	-0.04977472	
-0.09214427	-0.001348719	0.022773981	
-0.015324034	0.00084810704	-0.03677854	
0.07236118	0.0004984513	0.018936202	
0.058540344	0.0005159974	0.005581975	
0.060627796	0.0005282238	0.004289046	
-0.021286838	0.00087659806	-0.040526293	
0.09808546	-0.00034686923	-0.008393526	
0.08462511	0.00011853874	-0.006628394	
-0.10250179	-0.0006031096	-0.011141911	
0.06857718	0.000479877	-0.00014986098	
-0.026996829	-0.00032343715	0.058348343	
-0.044915438	0.00046432018	0.0575677	
-0.1019176	-0.000404723	-0.015814245	
0.021084912	-9.676814e-05	-0.007786438	
0.0053958967	0.00036402047	-0.0210929	
-0.0019044355	0.0005821064	-0.027007923	
0.10839427	-0.0009325594	0.0005469173	
0.026128702	-0.00092966855	0.029826686	
0.043032557	6.560236e-05	0.0083516985	
0.106256396	-0.00076097995	-0.005177811	
-0.0483587	0.00022993982	-0.051724315	
0.0907895	-7.303804e-05	-0.0080165565	
-0.102171935	-0.0009561181	-0.0031094998	
-0.08105422	-0.00017768145	-0.045913845	
-0.06701601	0.00024059415	0.047392905	
0.020425998	-0.0011706799	0.03408797	
-0.040047787	0.0003003925	0.058502957	
0.07431326	0.0003786087	-0.0028674603	
0.09110826	-0.000320971	0.01717797	
-0.038284674	0.00059089065	-0.048767745	
0.043725505	9.061396e-05	0.008755937	
-0.09766769	-0.0014127046	0.012445718	
0.09328187	-0.0004190132	0.016370252	
-0.057413258	-9.807944e-05	-0.05290036	
-0.09849178	-8.08686e-05	-0.025844827	
-0.09028987	-3.2261014e-06	-0.037730247	
0.106472686	-0.00077456236	-0.0049497336	
0.08198848	0.00019226968	-0.0058190376	
0.05424901	0.0004502982	0.008401036	
0.066258	0.00061658025	0.017885149	
0.091688156	-0.00034753978	0.016977355	
-0.062639825	0.0004241839	0.050095573	
0.08777052	2.4363399e-05	-0.0074333698	
-0.026344404	-0.00035752356	0.05823995	
-0.04483869	0.0003638491	-0.050871037	
0.061352998	0.0006162599	0.016572043	
-0.004902534	0.0006605238	-0.029330596	
-0.09456246	1.0207295e-05	-0.03240218	
0.00615298	0.0003399998	-0.020462371	
-0.07061123	4.5910478e-05	0.044926018	
-0.10228232	-0.0005004257	-0.013509363	
-0.017578997	0.0008665323	-0.038243562	
-0.10192069	-0.0004053861	-0.01579824	
0.033435054	-0.00017690659	0.0020151883	
0.07901117	0.00025060028	0.019254401	
-0.07458823	-0.00028930604	-0.04962755	
-0.06939725	-0.0003155023	-0.051548354	
0.012078553	-0.0013866127	0.039979964	
0.03993103	-0.00015804917	0.019049615	
-0.005884707	-0.0012573004	0.05082968	
-0.056888975	0.0005623102	0.05315663	
-0.059047498	0.0005248785	0.052074105	
-0.041165337	0.0004962832	-0.049771503	
0.057852603	0.0005643815	0.015398517	
0.056405813	0.00053167343	0.014857948	
0.10447736	-0.00065639615	-0.006559938	
-0.08667915	-5.9738755e-05	-0.0413813	
0.08823204	-0.00018563122	0.018023461	
0.009541355	-0.0014173537	0.041677162	
-0.10161386	-0.0010881573	0.00015799701	
-0.07783488	-0.00024101138	-0.04795315	
0.04426653	7.7694654e-05	0.01567991	
-0.007433012	-0.0012107939	0.051614642	
0.106650375	-0.00090732425	0.0058662593	
-0.10192626	-0.0010224283	-0.0015061945	
0.017572872	-1.0482967e-05	-0.01076217	
0.051488616	0.0003819242	0.012782142	
0.10750891	-0.00092865527	0.0041808337	
0.106229596	-0.0008956343	0.006539583	
-0.08489517	-0.000936009	0.03224598	
0.023849972	-0.00014942884	-0.005481228	
-0.029807866	-0.00017736852	0.058708534	
-0.011242539	-0.001076594	0.0534157	
-0.0066715255	-0.0012342855	0.051232174	
0.044276364	7.817149e-05	0.0156724	
-0.041478798	0.00035435706	0.05828297	
0.04236435	4.2036176e-05	0.007955	
0.077008225	0.00033507496	0.019256368	
-0.10094424	-0.00025726855	-0.019724086	
-0.03593275	0.00012416393	0.058874965	
-0.08848857	-2.7954578e-05	-0.039633125	
-0.087288685	-0.0010940135	0.02945301	
-0.0019219741	-0.001352787	0.048695847	
0.095172904	-0.00022976846	-0.008453533	
0.10107827	-0.0004813075	-0.007918641	
0.1037699	-0.0008203611	0.009558037	
0.10828625	-0.00090779364	-0.0012733936	
-0.016442105	-0.0008547604	0.055534452	
0.10686168	-0.00079961866	-0.004488021	
-0.024917305	-0.00043202937	0.05797109	
0.024535246	-0.0010038614	0.031034097	
0.0025091916	0.00045365095	-0.023470476	
0.0737312	0.00045591593	0.019076034	
0.012885056	-0.0013733581	0.039430797	
0.025257848	-0.00016972423	-0.00432615	
-0.09598295	-6.7725778e-06	-0.030284882	
0.020368718	-8.070469e-05	-0.008389816	
0.10829181	-0.0009377897	0.0015236288	
0.025330983	-0.0009674132	0.030432642	
-0.05468736	-6.765127e-06	-0.052714825	
0.07507481	0.00036231428	-0.0031966418	
0.09306868	-0.00015196949	-0.0083120465	
-0.008980587	-0.0011595562	0.05236946	
0.011226669	0.0001783073	-0.01618053	
-0.07134604	1.937151e-06	0.04439284	
0.10239583	-0.0007748902	0.010855883	
-0.05739934	-9.763986e-05	-0.052899793	
0.010490514	0.00020161271	-0.016806558	
-0.03168284	0.00076355785	-0.046022847	
0.074360095	0.00043468922	0.019127712	
0.009757593	0.00022491813	-0.017428592	
0.09827859	-0.00062581897	0.01386027	
0.030721255	-0.00019727647	-7.852912e-06	
0.076488316	0.00033062696	-0.0037872344	
0.10449906	-0.00065763295	-0.0065468997	
-0.05045954	0.00014939904	-0.052134223	
-0.098018624	-0.0014025345	0.011622101	
0.08088433	0.00016623735	0.01917155	
0.10626082	-0.0007612407	-0.0051733106	
0.107997894	-0.0009373054	0.0028235167	
0.05359169	0.0004522428	0.01371491	
-0.10176078	-0.00037385523	-0.016588211	
-0.09494475	-0.0014246628	0.018040538	
-0.06483229	0.00034009665	0.048781738	
0.10044255	-0.00070655346	0.012416825	
0.10667388	-0.0007873997	-0.004720196	
-0.08843499	-0.0011638626	0.02801238	
-0.006692618	-0.0012336224	0.051242888	
-0.0906286	-0.0012822598	0.02503343	
0.016207956	2.7425587e-05	-0.0119268	
-0.044113077	0.00039079785	-0.05067031	
0.09193982	-0.0001122579	-0.008182719	
0.01624436	-0.0013004541	0.03709571	
-0.09028987	-3.2261014e-06	-0.037730247	
-0.08167728	-0.00016442686	-0.045474157	
0.049252056	0.0003002286	0.0119357705	
0.03318034	-0.0005522743	0.02436307	
-0.024267897	0.000865601	-0.04224235	
0.079006776	0.0002507791	0.019254535	
-0.0034376234	0.00062325597	-0.0282045	
-0.04555291	0.00033703446	-0.051060423	
0.065501034	0.0006222725	0.017708644	
0.0061430335	0.00034029782	-0.020470649	
0.06271701	0.0006250888	0.016976833	
0.100664176	-0.00046171248	-0.008015737	
0.04428608	7.870048e-05	0.015664876	
0.029324941	-0.0007672012	0.027371258	
-0.035381258	0.0006752163	-0.047635272	
-0.075888865	-0.00027237833	-0.049001858	
0.06789672	0.00048888475	0.00019980967	
0.106031924	-0.0007471293	-0.00539656	
0.0907816	-7.279217e-05	-0.00801532	
0.021248005	-0.0011402965	0.033484444	
0.04442916	0.000116586685	0.009158865	
0.04432527	8.0659986e-05	0.01563488	
0.0933146	-0.00042046607	0.016356885	
-0.068069704	-0.00031024218	-0.05189819	
0.024496578	-0.0010055751	0.031063244	
-0.06122998	0.00046931207	0.05089803	
0.043550126	4.0881336e-05	0.016231224	
-0.049803488	0.0005634725	0.05611159	
-0.030437104	-0.00014505535	0.05876501	
0.09942243	-0.0004049316	-0.008242607	
-0.07588004	-0.00027251244	-0.04900629	
0.062736124	0.0006251633	0.016982272	
-0.0027451813	-0.0013358593	0.049153104	
0.07787082	0.00029799342	-0.0043386966	
-0.06192472	0.00044795126	0.050506756	
0.055686727	0.0005132407	0.014577329	
0.010437764	-0.0014083683	0.041082874	
-0.013862766	0.0008315295	-0.03579948	
0.052891977	0.00042972714	0.013411999	
0.077017136	0.00033473223	0.019256562	
-0.07200099	-3.8310885e-05	0.04390885	
0.108403504	-0.00092659146	-6.0498714e-05	
0.1083944	-0.0009325072	0.00054475665	
-0.090815745	2.2947788e-06	-0.037140988	
-0.10257057	-0.00071142614	-0.008700296	
0.09586752	-0.0005295053	0.0151966065	
0.10291867	-0.0005727336	-0.0073282123	
0.105306275	-0.00070378184	-0.0060048252	
0.054972313	0.00049361587	0.014290765	
-0.038699284	0.00024582446	0.058667615	
-0.0034527779	0.0006236434	-0.028216273	
0.09616655	-0.0002683848	-0.008469775	
-0.03800468	0.00021645427	0.058736205	
-0.09302328	1.4707446e-05	-0.034476377	
0.103094175	-0.0007982552	0.01022087	
0.01871825	-0.0012287647	0.03532915	
-0.06409127	0.00037038326	0.049234793	
0.028488636	-0.0008113235	0.028017595	
-0.085511275	-0.0009779632	0.031552613	
0.10625044	-0.00076059997	-0.005183801	
-0.08790863	-3.7506223e-05	-0.04021038	
-0.0748745	-0.00022532791	0.041683003	
-0.024265416	-0.00046596676	0.05783394	
-0.03801874	0.00021703541	0.058734953	
-0.06986003	8.948892e-05	0.04546064	
0.04935158	0.00030400604	0.01176554	
-0.04008069	0.0003016889	0.058498397	
-0.061220102	0.0004695952	0.05090353	
-0.10253275	-0.0007827878	-0.007096812	
-0.029098324	-0.00021401048	0.058634132	
0.030081742	-0.000726372	0.026784137	
-0.085486345	-0.0009762794	0.031581	
0.09276537	-0.00039613247	0.0165762	
0.014060892	9.050965e-05	-0.013761833	
0.087774776	2.4221838e-05	-0.007434353	
-0.0749033	-0.00022725761	0.041659817	
-0.082960404	-0.0008004084	0.034321293	
0.1058032	-0.00073325634	-0.0056033134	
-0.0034376234	0.00062325597	-0.0282045	
0.09251422	-0.00013230741	-0.008252874	
0.106221914	-0.0008954257	0.006551191	
0.03271804	-0.00018457323	0.0014896393	
-0.0919699	1.1146069e-05	-0.035788625	
0.05924823	0.00052154064	0.005137652	
0.015422739	-0.0013209134	0.03767374	
0.034727894	-0.00046229362	0.023146287	
0.037548088	-0.00010210276	0.0048953444	
0.013720021	-0.0013578981	0.038857505	
-0.020719774	-0.0006476939	0.0569364	
0.04374922	9.147823e-05	0.008769631	
0.005435683	0.00036271662	-0.021059811	
0.04641439	0.00018140674	0.014045015	
0.02611775	-0.00093019754	0.029835	
0.07996285	0.0002458021	-0.0051220953	
0.05289679	0.0004298836	0.01341413	
0.0884124	4.261732e-06	-0.0075739473	
0.023149014	-0.00013760477	-0.0060614645	
-0.06742904	-0.00030589104	-0.05204749	
0.036263935	-0.0003720671	0.021936089	
0.0047171414	0.00038530678	-0.02165588	
0.0634568	0.00062708557	0.017183766	
0.0648558	0.00062544644	0.017550513	
0.08646251	-0.00010037422	0.018427134	
-0.04483378	0.00036403537	-0.05086968	
0.10836756	-0.00091825426	-0.0006761998	
0.08329514	0.00015631318	-0.0062345117	
0.10162678	-0.0007484928	0.011504859	
-0.031687863	0.0007634461	-0.046025187	
-0.015681952	-0.0008895546	0.055251583	
-0.08293895	-0.00013726205	-0.044537626	
0.10237102	-0.0007740259	0.010877594	
-0.051235385	0.0005778372	0.055591986	
-0.09767247	-0.0014125705	0.012434617	
0.056378715	0.0004900247	0.0069754124	
-0.021291934	0.00087658316	-0.040529266	
0.047954604	0.0002509281	0.011063442	
-0.0576415	0.00055125356	0.05278848	
0.023664072	-0.0010422394	0.031688973	
-0.09357793	1.4513731e-05	-0.033751972	
0.10778047	-0.0009340346	0.0034901947	
-0.06347389	-0.00025330484	-0.052701272	
0.10837065	-0.0009349659	0.00088627636	
-0.08897907	-0.0011952966	0.02730219	
-0.10249064	-0.0008179024	-0.0063036084	
-0.059018098	0.0005254969	0.052089363	
0.074396424	0.00043340772	0.019130453	
0.0045796707	-0.001429759	0.044853956	
0.014051266	9.083003e-05	-0.013770118	
-0.008242913	-0.001184538	0.05201347	
-0.05603113	-5.3040683e-05	-0.052825883	
0.107890144	-0.0008722916	-0.002685517	
-0.051861458	9.633601e-05	-0.052364066	
-0.02494105	-0.00043080747	0.057975903	
0.10183612	-0.00051803887	-0.00770925	
0.10840354	-0.0009266138	-5.839765e-05	
0.04098417	-4.261732e-06	0.0071139038	
0.10504659	-0.00068870187	-0.0061924756	
0.044452854	0.000117480755	0.009172305	
0.001298055	-0.0014037937	0.046842173	
0.012038633	-0.0013871938	0.040007025	
-0.06545981	-0.00028516352	-0.052429177	
-0.101927154	-0.0010221899	-0.0015117526	
-0.08365203	-0.00084947795	0.033596322	
0.091924444	-0.00011172891	-0.008180723	
0.036222972	-0.00037449598	0.021968365	
0.08999541	-0.00026921928	0.017534003	
-0.097714774	-5.030632e-05	-0.027343422	
0.026917338	-0.0008911714	0.029224768	
-0.01831182	0.0008705482	-0.03870734	
0.096693374	-0.00028942525	-0.008463681	
0.054917835	0.00046430528	0.007947803	
0.070995	0.0005354732	0.018760547	
0.08404312	1.6704202e-05	0.018845066	
-0.09732898	-3.796816e-05	-0.028040998	
0.0020779595	-0.0014123619	0.046378344	
0.053557992	0.00045119226	0.01370047	
0.016900823	7.912517e-06	-0.011335239	
-0.08841186	-0.0011624917	0.028042212	
-0.0051204637	-0.0012783706	0.050431743	
0.01968886	-6.470084e-05	-0.008964464	
0.04374922	9.147823e-05	0.008769631	
-0.06674696	-0.00029996037	-0.052192703	
-0.07275615	-8.5905194e-05	0.04334043	
0.094141364	-0.00019100308	-0.008401319	
-0.023511909	-0.00050507486	0.05766441	
-0.09451837	-0.0014178902	0.018816546	
-0.088419534	-0.0011629611	0.028032243	
0.08197937	0.00019256026	-0.0058160126	
-0.028720193	0.0008168891	-0.044598132	
0.023163088	-0.00013781339	-0.006049797	
-0.09141079	7.4505806e-06	-0.036454313	
0.10531684	-0.000704363	-0.005996898	
0.0627647	0.0006253123	0.016990423	
0.051430926	0.0003798902	0.012755588	
-0.10249335	-0.00081596524	-0.0063473135	
-0.055441417	0.0005775988	0.05383654	
0.024573237	-0.00016043335	-0.004886046	
-0.060143284	-0.00017763674	-0.05292155	
0.019607164	-0.0011993945	0.034685254	
-0.06986489	8.91909e-05	0.0454572	
0.043027796	6.5431e-05	0.008348927	
0.05991804	0.00052544475	0.004722759	
-0.09884704	-9.778887e-05	-0.025110304	
-0.1012573	-0.0011482835	0.0017717481	
-0.052648433	0.00058496	0.055039704	
0.017606378	-1.1406839e-05	-0.010733619	
0.097343996	-0.00058927387	0.014408916	
0.026911862	-0.00089143217	0.029228926	
0.09635657	-0.0005495846	0.01494588	
-0.050497808	0.00014794618	-0.05214095	
-0.02429825	0.00086539984	-0.04225929	
-0.09142218	7.532537e-06	-0.03644094	
0.09900038	-0.0003863126	-0.008299932	
-0.0012322292	0.0005634129	-0.026477724	
0.05004406	0.0003297776	0.012102559	
0.106472686	-0.00077456236	-0.0049497336	
0.058527194	0.0005774796	0.015639588	
0.08656759	6.120652e-05	-0.0071475804	
-0.02702985	-0.00032167882	0.058353603	
-0.03460922	0.0006955564	-0.047314197	
-0.016805448	0.0008612126	-0.037747376	
-0.08168591	-0.0001642257	-0.045467943	
-0.09985376	-0.00015889108	-0.022804365	
0.07371296	0.00045651942	0.019074395	
-0.0116074905	0.0007990822	-0.034244433	
-0.07414725	-0.00017654896	0.042262807	
-0.050512202	0.00014738739	-0.05214347	
-0.07135091	1.6391277e-06	0.044389233	
0.10798975	-0.0008803457	-0.0024161935	
-0.03902647	0.000567466	-0.04903783	
0.106481135	-0.00077509135	-0.0049405247	
0.03770788	-0.00028715283	0.020797998	
-0.04284709	0.00040162355	0.058029607	
-0.08296477	-0.00080072135	0.034316763	
0.0075785145	0.00029458106	-0.019268364	
-0.0784731	-0.00022939593	-0.047579348	
0.09734075	-0.00058915466	0.014410764	
-0.09868503	-0.0013764203	0.009971067	
-0.046997443	0.000515528	0.057008922	
-0.098704465	-0.0013754815	0.00992088	
-0.049779557	0.0005631745	0.056119934	
-0.05191859	9.419024e-05	-0.05237265	
0.081970185	0.00019279867	-0.0058130324	
0.010500379	0.00020131469	-0.016798213	
-0.022755183	0.00087334216	-0.041385144	
-0.101918645	-0.00040493906	-0.015808895	
0.09961585	-0.0006763637	0.012999296	
-0.04046186	0.00052024424	-0.049537636	
-0.04982259	0.0005637109	0.056104913	
0.08840826	4.403293e-06	-0.007573098	
0.107026465	-0.0009172037	0.005193278	
0.056349598	0.00048957765	0.0069945455	
0.01621759	2.7149916e-05	-0.011918575	
0.025248416	-0.00016961247	-0.0043337494	
0.038447395	-0.0002438724	0.020215645	
-0.008600496	0.0007441044	-0.03209199	
-0.09929521	-0.0013432801	0.008338839	
-0.05810117	-0.000119403005	-0.052921817	
-0.09885431	-9.82061e-05	-0.02509486	
0.04932279	0.00030290335	0.011751384	
0.036253646	-0.0003726408	0.021944135	
0.070336245	0.000551261	0.018663183	
0.0068788156	0.00031691045	-0.019855455	
-0.075603105	-0.00027500093	0.041090414	
0.0045459494	-0.0014296174	0.04487489	
-0.04622168	0.0003117174	-0.051230393	
0.08825997	-0.00018695742	0.018016398	
0.10162678	-0.0007484928	0.011504859	
0.07238407	0.0004977733	0.018938825	
0.0039524063	0.0004092157	-0.022287376	
0.08997598	-0.0002683252	0.017539889	
-0.0961741	-0.0014322251	0.015665933	
-0.083647765	-0.0008491725	0.03360091	
-0.06282846	-0.00024073571	-0.052766427	
0.070049815	0.0004580021	-0.0008869916	
0.038237005	-8.478761e-05	0.0053542554	
-0.06344215	-0.0002527237	-0.052704744	
-0.043504216	0.00042276084	0.057893053	
0.07167464	0.0005177632	0.018852353	
0.039971	-0.00015573204	0.019018248	
-0.10043991	-0.00020629168	-0.021250732	
0.069276966	0.00046987087	-0.00050349534	
0.10550293	-0.0008744374	0.0075631887	
-0.0074277446	-0.0012109429	0.05161199	
-0.05124498	0.00057791173	0.05558835	
-0.086084165	-7.1294606e-05	-0.041923232	
-0.09619575	-0.0014321879	0.015622035	
0.04030987	-2.5585294e-05	0.006692514	
-0.10137639	-0.0003119409	-0.018205002	
0.103758916	-0.00082003325	0.009569272	
0.108293846	-0.000937745	0.0015103668	
-0.0935638	1.4536083e-05	-0.03377074	
0.036818042	-0.000119023025	0.004401535	
0.039975993	-0.00015549362	0.019014344	
0.08882135	-0.0002137497	0.017869815	
-0.08301718	-0.000804469	0.034262463	
0.01757764	-1.0602176e-05	-0.010758087	
0.06415705	0.0006271601	0.017371386	
0.04721681	0.00022263825	0.010680571	
-0.101265214	-0.0011470765	0.0017383993	
-0.027681135	-0.00028768182	0.05845207	
0.014577389	-0.0013401955	0.038263872	
-0.054780103	0.00058194995	0.054134548	
0.10789244	-0.0009358898	0.0031640083	
-0.08106295	-0.00017748773	-0.04590781	
0.046438657	0.00018252432	0.014026687	
-0.098484196	-8.0540776e-05	-0.025860183	
-0.10139156	-0.00031408668	-0.018146798	
0.077690914	0.00030705333	0.019265547	
0.105306275	-0.00070378184	-0.0060048252	
0.09590141	-0.0005308911	0.01517956	
0.10686041	-0.0007995516	-0.0044896454	
0.09332183	-0.0004207939	0.016353935	
-0.054047294	0.0005848929	0.054455295	
-0.070070736	-0.00031624734	-0.05134952	
0.043734975	9.097159e-05	0.008761436	
0.1058113	-0.0007337332	-0.0055962503	
-0.09930325	-0.0013427585	0.008316532	
-0.04192671	0.0004697591	-0.050016306	
0.034115247	-0.00016809255	0.0025075823	
-0.036822446	0.0006348789	-0.048212364	
-0.061959155	0.00044687837	0.050487146	
-0.09505812	5.863607e-06	-0.031688236	
-0.10043991	-0.00020629168	-0.021250732	
-0.09507132	5.722046e-06	-0.03166887	
0.10765219	-0.00085419416	-0.0032251626	
0.057765312	0.00050828606	0.006075248	
-0.073959105	-0.00029615313	-0.049908936	
-0.072775535	-8.717179e-05	0.043325633	
-0.00488735	0.0006601438	-0.029319003	
-0.05051879	0.00057153404	0.055857107	
0.025292486	-0.0009692162	0.030461818	
0.07832607	0.00028023124	0.019264996	
-0.09774486	-5.132705e-05	-0.027287751	
0.06064313	0.0006090477	0.016349629	
0.088825256	-0.00021395087	0.017868772	
-0.008610636	0.0007442981	-0.032099426	
0.106256396	-0.00076097995	-0.005177811	
0.09303879	-0.00015091896	-0.008309066	
0.08344696	4.5374036e-05	0.01892522	
-0.05739472	-9.74834e-05	-0.052899614	
0.025325507	-0.0009676665	0.030436784	
-0.03682749	0.0006347373	-0.0482143	
-0.05548022	0.0005772859	0.053818837	
0.071720675	0.00051651895	0.018858299	
-0.016456977	-0.00085408986	0.05553983	
-0.0776794	-0.00042039156	0.039332718	
-0.078503855	-0.00022883713	-0.04756099	
0.10788578	-0.00087195635	-0.002696693	
-0.07837675	-0.00047017634	0.038718015	
-0.07903198	-0.0005172491	0.038128436	
-0.08785466	-0.001129061	0.028750852	
0.07370381	0.00045681	0.01907359	
-0.09358717	-0.0013966858	0.020437688	
0.10344082	-0.0008096546	0.009887308	
0.08593083	8.0280006e-05	-0.0069850087	
0.01621759	2.7149916e-05	-0.011918575	
-0.04562261	0.00048314035	0.057388335	
-0.0026984215	0.0006036833	-0.02762986	
-0.057607375	0.00055179	0.052805424	
0.10646434	-0.0007740557	-0.0049589574	
0.025248416	-0.00016961247	-0.0043337494	
-0.066144414	-0.00029361993	-0.052309453	
0.07769535	0.00030688941	0.019265577	
-0.075603105	-0.00027500093	0.041090414	
0.091665596	-0.00034650415	0.016985372	
-0.020748697	-0.00064624846	0.056944713	
-0.100695334	-0.00023067743	-0.020504273	
0.04651829	0.00019579381	0.010310456	
-0.07785242	-0.00024069846	-0.047943063	
-0.10104821	-0.0011784211	0.0026247352	
-0.02144882	-0.00061089545	0.05714135	
0.09735044	-0.00058953464	0.01440528	
-0.1009394	-0.00025672466	-0.019739896	
0.038227692	-8.504093e-05	0.0053480715	
0.10664765	-0.0009072274	0.005870849	
-0.006379582	0.0006958097	-0.030447945	
-0.10125468	-0.0011486709	0.0017828792	
0.0061381087	0.00034049153	-0.020474814	
0.10807822	-0.00088783354	-0.0021445006	
0.10828659	-0.000907816	-0.0012713522	
-0.08546818	-8.364767e-05	-0.042467892	
0.086495236	-0.000101961195	0.018420443	
0.03546197	-0.00041924417	0.022568107	
0.0061728135	0.00033937395	-0.020445816	
0.055010855	0.00049471855	0.014306426	
0.1000178	-0.0006911233	0.012721181	
-0.012365937	0.00081085414	-0.03477323	
-0.024270177	-0.0004657507	0.057834968	
0.03696984	-0.00033049285	0.021379635	
-0.08297778	-0.00013641268	-0.04450783	
-0.09620122	-0.001432173	0.015611038	
-0.07459704	-0.00028920174	-0.04962349	
0.056405813	0.00053167343	0.014857948	
0.047842316	0.00024400651	0.012975603	
0.10418078	-0.0006399751	-0.0067305565	
-0.09600481	-7.1674585e-06	-0.030250467	
-0.08956633	-0.0012277663	0.026515171	
-0.08423694	-0.0008904785	0.032968864	
0.012112804	-0.0013860539	0.039956734	
-0.051202036	0.00012118369	-0.052260414	
0.03320124	-0.00055107474	0.024346665	
0.09489173	-0.0004886687	0.015668616	
0.05570119	0.0005136579	0.014583066	
-0.08896769	-0.0011946261	0.027317211	
0.023697443	-0.0010408163	0.031664	
0.10599923	-0.00088904053	0.0068805963	
0.055691525	0.0005133748	0.014579266	
-0.01384756	0.000831306	-0.03578914	
0.021761753	-0.00011108816	-0.007218346	
-0.01785861	-0.0007881671	0.056035146	
-0.10157422	-0.00034181774	-0.017413512	
0.088837154	-0.00021450222	0.017865568	
-0.03312248	0.0007319078	-0.04667274	
-0.10038983	-0.001255624	0.0050101727	
0.08199312	0.00019218773	-0.0058205277	
0.06283607	0.00052867085	0.002978608	
-0.036807604	0.000635311	-0.048206493	
-0.017563783	0.00086643547	-0.03823386	
-0.06410607	0.00036980212	0.049225822	
0.00031141192	0.00051923096	-0.02524814	
0.06622974	0.000616841	0.017878711	
-0.068749554	-0.0003135726	-0.051725954	
0.03240803	-0.0005965382	0.024968728	
0.0061281547	0.0003407821	-0.020483099	
0.10476739	-0.0006727651	-0.006379813	
-0.102542214	-0.0006392151	-0.010324314	
0.0029332265	-0.0014200807	0.045863405	
0.0090525225	0.00024745613	-0.018025562	
0.10823469	-0.000938423	0.0018493086	
0.10737091	-0.0008340329	-0.0037432164	
0.0895874	-3.3400953e-05	-0.0078086406	
-0.029102959	-0.00021377206	0.058634683	
0.09000701	-0.00026978552	0.017530471	
-0.056704678	-7.533282e-05	-0.052867323	
-0.09359663	-0.0013969094	0.02042164	
-0.07629926	-0.00032317638	0.040512726	
-0.0762708	-0.00032121688	0.040536597	
0.07305429	0.00047755986	0.019011542	
0.017606378	-1.1406839e-05	-0.010733619	
-0.09404463	-0.0014081746	0.01965344	
-0.08361564	-0.00012265891	-0.04400949	
0.027287252	-0.00019004941	-0.0026885122	
0.036827415	-0.00011886656	0.004407868	
0.046546914	0.00019690394	0.010325789	
0.10184124	-0.000518322	-0.0077077	
0.01955077	-0.0012013093	0.034726262	
-0.03460922	0.0006955564	-0.047314197	
0.04656601	0.00019765645	0.010335982	
0.018291079	-2.9571354e-05	-0.010150686	
-0.04552853	0.0003379658	-0.051054135	
0.047226377	0.00022302568	0.010685578	
-0.09406517	1.3060868e-05	-0.03309478	
-0.09313194	-0.0013834015	0.02119635	
0.03084544	-0.00068445504	0.026189849	
0.002089098	-0.0014124587	0.04637167	
0.06210889	0.0005298555	0.0034035742	
-0.07720894	-0.00025183707	-0.04830534	
-0.019074894	0.0008736849	-0.039183788	
-0.060781844	-0.00019411743	-0.05290109	
-0.048387624	0.00022884458	-0.051730476	
-0.025652945	-0.00039365888	0.05811511	
0.011203781	-0.0013990551	0.040570393	
-0.065441824	-0.0002849251	-0.052432165	
-0.054654486	-5.6028366e-06	-0.052711643	
0.06356398	0.00052624196	0.0025596172	
-0.06409622	0.00037020445	0.049231812	
-0.06479628	-0.00027569383	-0.05253236	
-0.07849068	-0.0002290681	-0.047568858	
0.0017257705	0.0004773587	-0.024107613	
0.016261406	-0.0013000071	0.037083626	
0.05072724	0.0003527403	0.010866508	
0.10828411	-0.0009075254	-0.0012854487	
0.10816789	-0.00093856454	0.0021683276	
-0.10217569	-0.00095494837	-0.003137052	
0.0024590716	0.00045517087	-0.023511313	
0.05069349	0.0003515929	0.010890752	
-0.07266841	-0.0003071949	-0.050443545	
0.08333564	0.00015517324	-0.0062469393	
0.07507257	0.00040943176	0.019176617	


==> state_e.txt <==
-0.23839924	0.14394951	0.9580753	
0.18272324	0.23951711	-0.9495971	
-0.24233882	-0.8346918	0.52312887	
-0.064599425	-0.86491597	0.563483	
-0.21956947	0.03453462	0.97108185	
0.45001045	0.56464964	0.7000998	
0.06441265	0.1193241	-0.9892435	
-0.14462711	-0.028441086	0.9845034	
0.31164733	0.32404	0.89861524	
0.35109326	0.61387134	-0.7011608	
0.09498071	0.9556027	0.25649956	
0.8225183	-0.45665216	-0.21446049	
-0.1108943	0.051828124	0.9880872	
-0.38418818	0.761847	0.5342226	
-0.28216696	0.085422784	0.9531239	
0.45986223	0.6985504	0.55254483	
-0.82562	0.5743135	0.12190369	
0.17534088	0.9358897	0.28821453	
-0.8546505	0.5285848	0.1333546	
-0.53874767	-0.09552409	-0.8353448	
-0.2188146	0.0353093	0.9712243	
-0.41152176	-0.8945228	-0.088079385	
0.16073449	0.9100864	-0.3902286	
-0.92880464	0.35485244	0.21302703	
0.8245554	-0.46873677	-0.070126966	
-0.12154097	0.81002384	-0.5725819	
0.74281406	-0.27280015	0.5238397	
0.41062388	-0.64211506	0.66309226	
-0.4051442	-0.6698537	0.60862005	
0.22793713	0.5797872	0.7883606	
0.5344832	0.15565738	0.8287879	
-0.007479024	-0.98753	-0.22193104	
0.5904503	0.3273953	0.73575497	
-0.13956691	-0.14264037	-0.98021376	
-0.040089842	0.82050014	-0.5700159	
0.44365454	-0.16522999	0.88273525	
0.18397461	0.8888287	-0.42753774	
0.58473396	-0.41219187	-0.6946124	
0.49221492	0.8360793	-0.26236504	
-0.98276913	-0.17958446	-0.05785981	
0.641178	0.35347378	0.6756979	
0.897608	0.3972339	0.19530484	
0.4702859	-0.56983966	-0.66453326	
-0.17915538	0.97440684	-0.08844523	
0.15337062	-0.5411705	-0.82248116	
-0.10574161	0.49918985	-0.8539363	
0.7420226	-0.42563057	0.390115	
-0.33520713	-0.40645897	-0.84820807	
0.5900328	0.051791664	-0.8104012	
0.78280777	-0.45238793	-0.37826782	
0.13427566	-0.07158299	-0.99244833	
0.44635308	0.63225234	0.6403936	
-0.52143687	0.26622468	-0.81585896	
0.45236564	-0.8842767	-0.11321362	
0.34225494	-0.08072214	-0.94253886	
-0.37463796	0.50554436	0.78472733	
-0.065508075	-0.87795466	-0.47741348	
-0.33775824	0.69415414	0.64256144	
-0.45049006	-0.649981	0.5882366	
0.046290282	-1.0024289	0.23453331	
0.8984374	0.122380495	-0.43145037	
-0.5871253	-0.2586028	-0.7641829	
-0.3346161	0.5365625	0.7799889	
-0.014333327	0.0053830445	0.9958459	
0.58832216	0.7300627	0.35163948	
0.599694	0.49914086	0.62757075	
0.5966476	0.3505231	0.7201929	
0.5417286	0.45099825	-0.70478916	
-0.9110335	0.42270976	0.0017789751	
-0.7225515	-0.028977722	0.69067585	
0.28428286	0.7411431	-0.60743606	
-0.7219417	-0.5636159	0.3014093	
0.5947065	0.33040518	0.7307222	
0.26647127	0.84310764	0.46127883	
0.86216575	0.51317114	0.097471476	
0.2518437	0.29639888	0.92477787	
0.7900754	-0.34299338	0.3644131	
-0.90877575	-0.34728837	0.15520626	
-0.44325396	-0.6047912	-0.663877	
0.086518735	0.033145756	-0.99681866	
0.7702742	0.6497649	0.020582423	
0.5843301	-0.26422638	0.74765253	
-0.5753962	0.8203188	-0.010293409	
-0.30092913	-0.21543022	0.9234042	
-0.0113061415	0.45785332	0.8879256	
-0.18887194	-0.048748806	0.9762039	
-0.14808364	-0.01595448	0.98429	
-0.8687122	-0.28030372	-0.41515052	
0.44781792	-0.46817887	-0.75801146	
-0.35172445	-0.81557405	0.4533063	
0.83958936	0.55291367	-0.0980827	
-0.8916737	0.46057564	0.14483985	
-0.08992709	0.031989053	-0.9942682	
0.09659125	0.03790395	-0.99574757	
0.81858826	-0.30777997	-0.4607849	
0.48549283	0.086073235	0.8700923	
0.014356011	0.073265776	0.9934691	
-0.7971611	-0.42413366	-0.43352893	
-0.44575965	-0.39343882	0.79007685	
-0.14559677	-0.6141062	-0.7735174	
0.32715547	0.90899545	-0.27735505	
-0.8662511	0.01480034	-0.50075036	
0.55049676	0.73040706	0.40675107	
0.1639633	-0.17090969	-0.9769175	
-0.8264196	-0.28228134	-0.49231324	
0.23789608	0.018019155	-0.9747386	
-0.5639708	-0.4946894	-0.66173995	
0.13371168	0.9270524	-0.3579141	
-0.8501015	0.17627923	0.5302681	
-0.74214315	-0.41464633	-0.5297276	
-0.00046527106	-0.23915322	0.9714955	
0.33679116	0.16164461	-0.9277854	
0.9427507	0.29489845	0.12769881	
-0.47574478	-0.6432659	0.5699761	
0.5557993	-0.79304904	0.15016934	
0.6427754	0.5299832	0.5539776	
-0.14316352	-0.098106906	0.98042357	
0.8305234	-0.4086238	-0.30116808	
0.29972014	0.3025632	0.90952647	
-0.1733824	-0.81688005	-0.5508308	
-0.058675665	-0.961192	-0.29758984	
0.2902602	-0.7853747	-0.53862107	
0.44649228	-0.38158846	0.8138964	
-0.8920444	-0.057101205	0.45253602	
-0.68408406	-0.6149884	-0.3840834	
0.6467	0.75189817	-0.16636041	
0.047491465	-0.24677904	0.9697932	
0.53665704	0.5851637	-0.6048267	
-0.18499066	0.091736294	-0.9759356	
-0.21195178	-0.9835881	-0.027435511	
-0.7328715	-0.009511724	-0.68297863	
-0.011556626	0.9235637	-0.38320237	
-0.9335687	0.35364297	-0.06479591	
-0.12733121	-0.010349244	0.9872521	
0.5006844	0.78175706	0.3721846	
0.43083805	0.5692259	0.70881724	
0.430698	-0.7833204	-0.43762413	
-0.20449477	-0.3914494	-0.89650023	
0.07389838	0.08477368	0.99078953	
-0.70244133	0.43815	0.60207343	
-0.6658205	-0.66108763	0.21866879	
-0.35916394	-0.9247757	-0.012223825	
0.783962	-0.15449916	0.51352596	
-0.47340134	-0.75868905	0.39813372	
0.008096742	0.024953514	-0.99983275	
-0.41607136	0.89628553	-0.12392853	
0.8937096	-0.119755104	-0.4161324	
-0.47334197	0.0013050139	-0.8802023	
-0.9966404	-0.022708088	-0.099554494	
-0.55295146	0.3130992	0.7876717	
0.29065436	0.13565464	-0.9477842	
-0.90050673	0.044984005	-0.43121392	
0.41374782	-0.2574876	0.87815547	
0.05503754	-0.615787	0.81889105	
0.56140435	0.44266272	0.7023169	
-0.182648	-0.9719001	-0.1851487	
-0.3373351	-0.9165139	-0.19735697	
-0.3997708	-0.033976123	0.9125141	
0.08305808	0.7300598	-0.67539644	
-0.45049006	-0.649981	0.5882366	
-0.8500087	-0.011077307	0.53458	
0.09658449	0.042429566	0.99192584	
-0.19786529	0.33160925	-0.91820145	
0.34999868	-0.26980203	0.90454745	
0.95451343	-0.06509414	0.06649825	
0.28683618	-0.6748867	0.7168536	
-0.5817801	0.26894972	-0.7741153	
-0.4972688	-0.77250683	0.32616326	
0.3825574	0.21752942	-0.8966452	
-0.39101183	-0.21677239	-0.8916975	
0.2941426	-0.95559275	0.2003524	
-0.46174467	-0.59077305	-0.6637261	
0.40232414	-0.5628181	0.7372601	
0.4711335	0.0927026	0.8780428	
-0.04138581	-0.99660933	-0.17663766	
-0.1965636	0.14682133	0.9664401	
-0.5104214	-0.7415563	-0.4311285	
0.29936805	-0.4982065	-0.810132	
-0.2945817	-0.38393432	0.871703	
0.72757727	0.022398353	0.6453606	
0.43835795	0.67197824	-0.59476244	
-0.20457406	0.68753815	-0.69542515	
0.79229313	0.5934809	-0.19216171	
-0.52201676	0.057565533	0.8528682	
0.65079045	0.6490473	-0.40141797	
-0.019628812	-1.0134431	0.15647721	
0.8077777	0.3061104	0.47712275	
-0.49109358	0.87170637	0.06389248	
0.030176692	0.15363336	0.9845027	
-0.81081676	-0.46667957	-0.3516838	
0.8498852	0.44784456	-0.30805188	
-0.47951734	-0.8212165	-0.28199652	
-0.07661498	0.93238544	0.33566973	
0.046772975	-0.18991421	-0.98440635	
0.93216956	-0.20749424	-0.05755569	
-0.41508865	0.796805	0.45711228	
-0.25679648	0.79560375	0.54923606	
0.7445159	-0.5632508	0.14070022	
0.025442805	-0.06575413	-0.99974024	
-0.30292046	-0.30582422	-0.90081584	
-0.8518955	-0.14809023	0.48900303	
0.48053807	-0.8604615	0.13029864	
0.33763018	-0.9525641	0.07658109	
-0.8619584	-0.40387404	-0.30631804	
0.11511239	-0.48068368	0.88861394	
0.83134127	0.53733504	0.18045455	
0.4251835	-0.22345991	0.88076365	
-0.37150896	0.14659002	0.9176276	
0.06393142	-0.6175066	-0.77810025	
0.28798857	0.46801412	-0.82748044	
-0.499323	0.8657279	-0.025991172	
0.008202317	0.73682964	-0.6734394	
-0.46781105	-0.8193258	0.2570517	
0.55534333	-0.28453672	-0.78419805	
-0.74177885	-0.5731138	0.22855988	
-0.048493933	-0.08141789	0.991668	
-0.91771966	-0.34736216	-0.18347654	
0.9194524	0.34779686	-0.22983989	
-0.6795243	0.591112	-0.4247151	
0.640846	-0.68712026	-0.2858858	
-0.21825878	0.850586	-0.47414318	
0.07599245	-0.08809547	0.9913397	
-0.35162157	-0.02708134	-0.9339194	
-0.052887443	-0.21353705	-0.9775933	
-0.2432212	-0.90481603	-0.35385352	
-0.8947935	-0.20377637	-0.40387774	
0.6370499	0.3114769	-0.704797	
0.31410047	0.5046473	0.81241333	
-0.8100482	0.46076244	0.43067083	
-0.056488764	0.15934643	-0.982136	
-0.51994824	-0.005199991	0.85289216	
-0.10363506	0.06801308	-0.99036825	
0.22831863	-0.6381399	-0.7266295	
-0.66151875	-0.46173996	-0.59249204	
0.20456155	-0.8392105	-0.5007581	
-0.29445523	0.12067873	0.9464005	
-0.8453407	-0.10991819	0.51555836	
0.6789351	0.7203634	0.17024103	
0.19029582	-0.0938703	-0.98242486	
-0.20317926	-0.0004902333	0.9748272	
0.07767861	-0.022984818	-0.9990076	
-0.058034796	-0.4130296	0.91708934	
0.8488444	-0.10880612	-0.51352704	
-0.30860853	0.5515269	-0.77537835	
0.10195992	0.39082617	-0.9068816	
-0.6537167	-0.43820167	-0.6178304	
-0.34861267	0.92693067	-0.10072824	
0.2624828	0.8590708	-0.44763425	
0.047066618	-1.009824	0.19250616	
-0.9025077	0.32342958	-0.2635833	
0.5621213	0.46851414	0.6851257	
0.27536514	-0.7367664	0.6620897	
-0.8024999	0.49147218	0.40999898	
0.21875204	-0.74803203	-0.61727977	
-0.08946083	-0.8247204	-0.55751264	
-0.10979787	-1.0086516	-0.017037347	
-0.07497543	0.26121312	-0.9570061	
-0.64040935	-0.00076360255	-0.769735	
-0.30780214	-0.9278035	0.20555428	
0.66718525	0.7495383	0.059854567	
0.7265525	0.6203024	0.30659506	
-0.249563	0.2417109	0.936826	
0.63867587	0.06120737	0.7496458	
-0.45253995	-0.013113193	0.8892814	
0.12228707	-0.1164795	-0.99013174	
-0.48433375	-0.5766758	0.63152146	
0.05386496	-0.6335557	-0.76572204	
0.3960535	-0.90269196	-0.1905474	
0.45038155	0.89644295	0.010007739	
-0.34459892	0.92433417	-0.13054493	
0.19404158	0.5014282	0.8479949	
-0.9062028	0.25862193	-0.3186865	
-0.87509227	-0.15000977	-0.46491623	
0.13975169	0.9573605	0.23113447	
0.31906587	-0.2931962	-0.9058709	
-0.95148236	0.3182596	0.12762317	
-0.8397578	-0.14034013	0.51224864	
-0.40514588	-0.48944247	0.76110756	
-0.7763853	-0.47806078	-0.41196156	
-0.92722213	-0.34533054	0.038781583	
-0.61670446	0.78897595	0.12839338	
0.1774223	0.98089886	0.05069381	
0.091307245	-0.15986703	0.9828669	
0.50645745	0.81927204	-0.28625703	
0.54973894	-0.67003524	0.45622662	
0.7445159	-0.5632508	0.14070022	
-0.7132213	-0.60154736	-0.34708363	
0.07858829	-0.024768844	-0.99894524	
0.92698467	0.0064197034	0.23841447	
0.9244967	-0.15878798	0.12053123	
-0.258041	0.40660346	-0.87401354	
0.25615862	-0.02432397	0.96774256	
-0.19033322	0.49035525	-0.84650815	
0.41526562	-0.90998983	0.09060329	
0.39460313	0.108342454	-0.91486204	
0.75591373	0.62143874	0.22903311	
-0.78761744	-0.40542245	0.40125284	
0.74217683	0.520895	0.4216896	
-0.83893335	-0.30172038	-0.458805	
-0.92076623	-0.16024067	-0.36197135	
-0.25873697	0.95464754	0.121768296	
-0.261093	0.5561458	-0.7878988	
-0.013399341	-0.694385	0.7604743	
0.06577889	-0.061603636	-0.9987649	
-0.4035713	-0.009244844	-0.91342545	
0.8320603	-0.44581735	0.0059910417	
0.7642611	0.39847165	-0.5143365	
-0.007826638	0.34389955	-0.9319807	
-0.9133197	0.402583	0.19151536	
-0.07497543	0.26121312	-0.9570061	
0.114786625	-0.95236266	0.39037392	
0.13027501	-0.8796059	0.5363265	
0.49529266	0.17847963	-0.8510909	
0.042691056	0.84032965	0.5315962	
0.18168084	0.68652844	0.7067809	
-0.76284593	-0.29954624	-0.5754738	
-0.09627565	0.124606505	0.9835228	
-0.25671124	-0.3909254	-0.8827317	
-0.2689796	-0.009913191	0.9591279	
0.6545646	0.6274911	0.42546937	
0.58153087	-0.48075175	0.62236726	
-0.361718	0.055628896	-0.92929506	
-0.8754454	-0.23006229	0.39583972	
0.1774223	0.98089886	0.05069381	
-0.17237784	0.5615624	-0.80554664	
0.22873609	-0.41614652	-0.88056123	
-0.44357657	-0.60634637	-0.66227436	
-0.8811843	0.04193856	0.48974213	
-0.027397808	0.07556418	-0.99535394	
0.28207597	0.8862921	0.3577611	
-0.10068338	0.4152363	0.9023713	
-0.071557306	0.561864	0.822582	
-0.36019462	-0.5907952	-0.7229661	
0.60598856	0.14585924	0.7726407	
0.5964213	0.6800988	0.4298058	
-0.2642704	0.92861974	0.2532448	
-0.58156455	-0.67612004	0.375702	
0.5481822	0.6094426	0.57753575	
0.6222601	0.41545093	0.6618941	
-0.1259772	0.07174814	0.9851824	
0.3259524	0.82480055	-0.4689011	
-0.7363467	0.2977609	-0.611284	
-0.116904475	-0.04617931	-0.9917927	
0.62006533	0.39966905	-0.67315817	
0.47472435	0.7704638	0.42597178	
-0.21134917	0.74827737	-0.62776494	
-0.092156075	0.7562257	0.6431769	
0.5080314	0.86381006	0.04723659	
0.10572635	-0.053969413	-0.99627876	
0.13196258	-0.14129308	-0.9859735	
-0.24233882	-0.8346918	0.52312887	
-0.7661365	0.20563936	-0.61246455	
-0.14316352	-0.098106906	0.98042357	
-0.5477586	-0.6402323	-0.54088366	
-0.63194424	0.059003018	-0.77579916	
-0.5381892	0.564988	-0.62887716	
-0.13660522	-0.27144343	0.95149004	
0.019646313	-0.30717957	-0.95403814	
0.30703747	0.55243284	0.7832353	
-0.2754097	0.014979966	0.9576261	
0.07389838	0.08477368	0.99078953	
-0.57431555	-0.30414224	-0.75710917	
0.46498913	0.0530664	-0.88808286	
-0.61496717	-0.5149396	-0.59895223	
0.3814089	-0.14532639	-0.9197105	
0.19283523	-0.35685766	0.9251982	
0.22414961	0.28161347	-0.9281281	
-0.76518804	-0.4930781	0.32723072	
0.123780556	-0.9871272	0.27357477	
-0.031858746	-0.9965962	0.25157124	
0.039620403	0.057471864	-0.9973942	
-0.7942182	0.18370923	0.60691845	
-0.24437891	-0.281209	-0.92700124	
0.5290439	0.58095014	0.6242641	
0.9562695	-0.10616827	-0.025734007	
0.014219242	-0.6042825	0.8265474	
-0.9409382	0.014157042	-0.33652937	
0.9287805	0.35586601	0.11577198	
0.04702596	-1.0177141	-0.054496825	
-0.042131174	0.8969318	0.42647293	
-0.2627237	-0.95825493	0.14209452	
-0.37184787	-0.030426145	0.9242352	
0.040199198	0.23624687	0.96855175	
0.6296033	-0.37362444	-0.6774491	
0.17616129	0.65965986	0.73395693	
0.062999144	-0.036301702	-0.9996797	
-0.14239587	0.051375315	0.98416984	
-0.68224764	0.46354997	-0.56633544	
0.15459129	0.0016625673	-0.9908942	
0.1859537	0.27830374	-0.93724537	
-0.8843108	-0.122926265	-0.45478928	
-0.15312798	0.63369715	0.756642	
0.8193605	0.57514715	-0.13020569	
-0.06144536	-0.17997156	-0.98361504	
0.41074964	0.68523526	0.6071609	
0.47827953	-0.4643463	-0.74134195	
-0.010372971	-0.2538157	-0.9698827	
0.45920235	0.586516	0.67498577	
-0.33520713	-0.40645897	-0.84820807	
0.7681271	0.5346494	0.3565131	
-0.9212067	-0.3288285	0.13585886	
0.8354063	-0.30258274	-0.42838952	
-0.19530262	0.5688211	-0.79594374	
0.11107495	0.08354241	-0.99038494	
0.36095715	0.8890032	0.2749022	
-0.24461319	0.5773	-0.7776077	
0.94053394	-0.17049263	-0.020099789	
0.007703672	-0.7394394	0.7223264	
-0.1892095	-0.33630288	-0.9222319	
0.89740014	0.40938056	-0.21857616	
-0.33078068	0.8732723	-0.34449077	
0.83189994	0.5639917	0.08307144	
-0.33665133	-0.4160335	0.8393719	
-0.10275507	-0.19798352	0.97220564	
-0.04834899	0.0029653534	-0.9986812	
-0.6422647	0.6600973	-0.37678447	
-0.42020416	0.63502336	-0.65037477	
-0.75494516	0.662139	0.13855651	
0.7130805	-0.59934044	0.17494097	
-0.21825878	0.850586	-0.47414318	
-0.8801713	-0.40762097	-0.23345566	
-0.65604913	-0.32235986	0.65333056	
0.27801526	-0.41689968	0.8810717	
-0.5486008	-0.8063897	-0.080186926	
-0.27625513	-0.74818456	0.6192509	
-0.41149175	-0.31546038	-0.85215056	
-0.072904326	0.20758876	0.97211075	
-0.17587031	0.08624146	0.976797	
0.91532546	-0.022857025	-0.394454	
0.13335137	0.87649155	0.45153692	
0.04346813	0.4604146	-0.8783494	
0.96223533	-0.0043485835	0.076319665	
-0.32121372	-0.8046769	-0.50126445	
0.8167851	0.5927504	0.0014842749	
0.1662664	-0.9671669	0.31874445	
-0.73193026	0.6909914	0.0408725	
0.4781225	-0.6379457	0.5995034	
0.035395887	-0.09043805	0.99269164	
-0.67109966	-0.44564044	-0.5939758	
-0.13396105	0.39157778	-0.90457904	
-0.13746032	-0.01487568	0.98583555	
0.13052033	0.98510104	-0.11139696	
0.33246124	-0.91939723	0.27917397	
-0.755146	-0.104886755	-0.64887035	
-0.9254123	-0.12676479	-0.3623667	
-0.01931068	0.11034255	-0.9915656	
-0.8841033	-0.4339742	0.0098590255	
-0.13217631	-0.97553885	0.27279788	
-0.46564105	0.88408756	-0.014039695	
-0.8333449	0.5526325	-0.056418777	
-0.022713717	-0.7958808	-0.6011393	
-0.24437891	-0.281209	-0.92700124	
-0.35642108	-0.8458572	0.38435146	
-0.38862023	-0.7001518	-0.60210055	
-0.1674443	0.23223123	-0.95397365	
-0.9104448	-0.22707342	0.31655154	
-0.16418599	-0.042504758	0.98092616	
-0.28901744	-0.89447844	0.35394314	
0.56296766	-0.12226185	-0.8234366	
-0.8829805	-0.3540541	-0.3121004	
-0.15455477	0.44106555	0.88283014	
0.4711335	0.0927026	0.8780428	
-0.6857807	0.41833562	-0.5986366	
-0.041385453	0.19848078	0.97582376	
0.6094469	0.78400123	0.14366153	
-0.06554794	-0.32609278	-0.944396	
-0.559265	0.832194	0.06720254	
0.9211253	-0.21690045	0.03984493	
0.613429	0.7271197	0.31429204	
-0.235957	0.9595565	0.1252661	
-0.42520905	-0.88043094	-0.15127298	
-0.6322185	0.40927535	-0.6639433	
0.5702754	0.29709506	0.7646358	
-0.1628805	0.07399985	0.97983015	
-0.2365988	-0.8233072	0.5452473	
0.47278184	0.86337095	-0.2040802	
-0.42595702	-0.46289092	-0.77606165	
0.580493	0.039043307	0.804145	
0.94800496	0.20733766	-0.26157644	
-0.75728524	-0.40595484	-0.515128	
0.83185744	0.5142781	-0.24848321	
0.09123067	0.08606697	0.98955095	
-0.15658388	-0.09185383	-0.9830661	
-0.11383284	-0.27117044	0.9550489	
-0.06576069	0.04262037	0.9925474	
0.5952888	-0.7444881	0.18542501	
0.21068412	-0.9679142	-0.21123505	
0.13975169	0.9573605	0.23113447	
-0.12895389	-0.8945881	-0.43364117	
0.8829742	0.2205753	-0.42962417	
0.81923294	-0.44418156	-0.270373	
-0.12763919	0.2695952	0.9518584	
0.76948714	0.65117854	-0.0027389824	
0.417325	-0.5589495	0.72904253	
0.7260134	0.3403986	-0.60091823	
0.01610262	0.8837949	0.45485422	
0.9427507	0.29489845	0.12769881	
0.318537	-0.23707317	0.9244515	
-0.45027554	-0.5510168	-0.70352304	
-0.10567012	0.31393173	-0.9377831	
-0.24233028	-0.7435069	-0.6242106	
-0.18454392	0.76761574	-0.61255634	
0.37102756	0.67075443	0.6488329	
-0.113484986	-0.91263235	0.46128163	
0.75388306	0.5654253	0.3415427	
-0.4787616	-0.8460696	0.103417814	
-0.08360514	-0.6891606	-0.7159096	
0.73644197	-0.37946665	0.4514716	
-0.6875342	-0.58374757	-0.42964032	
0.9196746	0.4032237	-0.10737483	
-0.5628841	-0.5701764	0.5543008	
0.33582622	0.49357092	0.81077516	
0.004696849	-0.9966575	0.2612637	
-0.70025176	-0.46870112	0.47926816	
0.0078241965	0.10929897	0.9902997	
-0.9001328	0.23551245	-0.35354552	
0.029397827	-0.017298512	-1.0008241	
0.11268558	0.7895322	0.5992038	
-0.14624158	-0.9466888	-0.30473047	
0.42298216	-0.11839609	0.9008055	
0.18432045	0.5154566	0.84146345	
-0.60525084	-0.43497247	-0.6663395	
0.1674056	0.38514924	0.9100932	
0.32347828	0.8779658	0.34498045	
-0.49072397	0.30067146	-0.8225558	
-0.2665638	0.90018004	0.3418797	
-0.5785715	0.26113904	-0.7790638	
-0.17146479	-0.13593896	0.97144306	
-0.08640693	0.0008394271	0.99177635	
0.1748901	-0.7601756	0.68048465	
0.92444295	-0.21052359	-0.21421218	
0.48053807	-0.8604615	0.13029864	
-0.13396105	0.39157778	-0.90457904	
0.11976642	-0.9667002	0.3475431	
-0.9838376	-0.015523851	-0.18238655	
0.4437819	0.89382136	0.089152396	
-0.32157248	-0.6038654	0.730934	
-0.56658435	-0.7295947	-0.36973298	
-0.10275507	-0.19798352	0.97220564	
-0.5635466	-0.6387924	-0.5256656	
-0.88536584	-0.4138614	-0.1912199	
-0.06008399	-1.0164181	-0.002934426	
0.08066211	0.33641583	-0.93122447	
-0.75845134	0.21359298	-0.6196312	
0.60967445	0.50712943	-0.6071179	
-0.49404386	0.2687737	-0.83127236	
-0.031858746	-0.9965962	0.25157124	
-0.29009944	-0.5794037	-0.7616254	
-0.31215435	-0.7061407	-0.6376664	
0.01355275	-1.0214399	0.0702976	
-0.088498555	-0.4571666	-0.88426757	
0.3759782	-0.3558293	-0.85786676	
-0.343754	0.23414059	-0.9088074	
-0.86959463	0.22476295	-0.4322377	
-0.1102344	-0.20623077	0.96975005	
0.22961687	-0.04972674	-0.9770212	
0.36848527	0.14227386	0.92189276	
-0.0011889907	0.9435448	-0.33029163	
0.11587674	-0.6029084	-0.78317475	
-0.62536854	0.60753936	-0.48472646	
0.22858836	-0.9932015	0.076321006	
-0.7173367	-0.6137964	-0.30838665	
0.40800536	0.48162055	0.78431475	
0.27952638	-0.5782875	0.7947824	
-0.2189016	-0.8828802	0.45383498	
-0.43877727	0.8387461	-0.30603755	
0.30703565	0.9436579	0.11807749	
0.04727188	-0.8853108	0.54204226	
0.6574663	-0.63343847	0.28178152	
-0.0051752673	-0.026834562	0.9958192	
0.3485079	0.8107999	-0.4764392	
0.5639179	-0.48219144	0.64379716	
0.81381834	0.49247766	0.31293246	
0.6792128	0.7326692	0.10951918	
-0.6335894	-0.7051245	0.17888024	
-0.2988387	0.8770709	-0.36465013	
0.78280777	-0.45238793	-0.37826782	
0.25714275	0.37536263	0.89553976	
-0.57793534	-0.68174005	-0.4455193	
0.936087	-0.15920128	0.05060953	
-0.302388	0.67998195	0.6721103	
-0.29580587	-0.122603506	-0.945567	
0.12512325	-0.48215234	-0.8653194	
0.63627017	0.7639695	-0.15052655	
0.5770105	-0.34208816	-0.741526	
0.45854673	-0.2939266	0.8407129	
-0.030350506	-0.6674994	0.780148	
0.8204633	0.013463154	0.4977543	
0.94323146	0.14859168	0.20349032	
0.44401157	0.23856321	-0.8622199	
0.009357247	-0.96743786	-0.28864294	
-0.8235347	0.24168041	0.5519378	
0.94800496	0.20733766	-0.26157644	
-0.8060845	0.01733911	0.60029614	
-0.73200357	-0.62889874	-0.20281288	
-0.814978	0.3639894	-0.44190606	
-0.9529437	-0.2448778	0.14041477	
0.44986948	0.8686662	0.20828629	
-0.1657387	-0.7089734	-0.68392235	
-0.80894053	-0.4644518	-0.35960194	
-0.94100904	-0.09987016	0.32515344	
-0.32896674	0.41051447	-0.8505697	
0.44723165	0.6527982	0.61788666	
0.44986948	0.8686662	0.20828629	
-0.77269	0.49330163	-0.38553053	
0.09807685	-0.20287944	-0.97876024	
0.22159861	-0.7230924	0.7015569	
0.1166343	-0.90398276	0.4971423	
0.035209093	-0.015533909	-1.0007209	
-0.13752797	-0.3921548	-0.90945756	
-0.119245335	-0.0067887306	-0.99199474	
-0.7788681	-0.28473115	-0.56182706	
-0.17075528	-0.040173635	0.97991216	
0.68213034	-0.25094473	0.63445604	
0.42046928	0.6930227	-0.5842426	
0.72578907	0.010861315	-0.69315755	
0.77930224	-0.5425018	-0.14971143	
0.36658263	-0.36722338	-0.8567364	
0.87905055	0.055844024	0.38295874	
0.07999799	0.76562643	-0.6369573	
0.10639255	-0.40615457	0.9202918	
-0.58219135	0.17321041	0.80472255	
-0.19746654	-0.7776488	0.6301156	
-0.30449384	-0.118064255	0.9400437	
-0.41118747	-0.24922632	0.8678199	
-0.06762333	0.122612804	0.9861181	
0.8530355	-0.392735	-0.22746395	
0.19584854	-0.46489328	-0.8620225	
-0.15936303	-0.14428975	-0.9766437	
-0.16757397	-0.33996373	-0.92533016	
0.84016633	-0.36782807	-0.33758187	
-0.74183786	-0.5797611	0.21151823	
0.71429586	-0.40185016	0.47536454	
0.03794528	0.012044981	0.99578226	
-0.23527381	-0.2597751	0.932811	
0.2127172	0.52743435	-0.8141657	
-0.49834204	-0.64372814	-0.58376944	
-0.37267122	-0.12780999	-0.91678214	
0.17424558	-0.9966985	0.17788562	
0.20795499	0.7141615	0.6707965	
-0.81037664	-0.22585262	-0.5443217	
-0.6995094	-0.67602867	-0.04895629	
-0.6173908	-0.055322528	-0.7847984	
0.015758898	-0.17293574	0.9835547	
0.44401157	0.23856321	-0.8622199	
-0.2567195	0.37650484	0.89082944	
-0.5087987	0.3573328	-0.7890973	
0.16318117	-0.90369415	0.48010728	
0.52905655	0.24953087	-0.81015337	
-0.68408406	-0.6149884	-0.3840834	
-0.3340336	-0.82428443	-0.45805588	
0.7716871	0.46592325	0.427901	
0.16429536	0.04735727	-0.98713374	
-0.41266793	-0.7688638	0.46415874	
0.15448146	-0.77107435	0.6747898	
-0.23268825	-0.19656162	0.947991	
-0.12593833	-1.0045251	0.09326902	
0.57980555	-0.7335284	0.26771054	
-0.18749383	0.5439368	0.8173361	
-0.58590287	-0.55882	-0.5891056	
0.100478925	0.7756493	0.6196246	
0.19000539	0.970907	0.12379363	
-0.6945484	0.7027596	-0.14039476	
-0.9437349	-0.12868616	0.30076537	
-0.0011889907	0.9435448	-0.33029163	
-0.21825878	0.850586	-0.47414318	
0.6692349	0.232218	0.6916332	
0.47574157	0.69594073	0.5420438	
0.22705601	-0.81475824	0.593395	
-0.024578165	0.42278665	-0.8983191	
-0.26938003	0.06590775	-0.9587107	
0.48154584	0.7918289	-0.38541684	
-0.46487343	-0.27164114	-0.8393284	
0.84430933	0.01743336	0.45220956	
0.760625	0.43267417	0.47520086	
0.53872263	-0.44505328	0.70000243	
-0.61802685	-0.5906133	-0.5206325	
-0.030350506	-0.6674994	0.780148	
-0.035206024	0.24389178	-0.96397555	
-0.99874794	0.06788302	-0.05216363	
0.9566531	0.26122022	0.08303824	
-0.5040779	-0.24414189	-0.82505393	
-0.99190074	0.033192553	-0.12956324	
0.82232165	-0.32011634	-0.4418417	
0.53697383	0.21732832	0.8143507	
0.43772745	0.3291552	-0.8324927	
0.07727914	-0.54658085	0.8589915	
-0.46083203	-0.543967	0.6810857	
-0.04834899	0.0029653534	-0.9986812	
0.12887464	-0.016353622	-0.99447775	
-0.97389084	-0.19438015	0.09920439	
0.23782746	0.90458953	0.34151378	
0.4067807	0.89741045	-0.19931099	
-0.47753292	0.32141945	-0.8223163	
0.8736509	-0.36147833	-0.17278609	
-0.34646517	-0.34581983	-0.8697953	
0.05242574	0.03663452	-0.9984864	
0.30719703	0.93716574	0.15706319	
0.15181042	-0.4758017	-0.86469305	
-0.9270514	-0.2097254	0.2861772	
-0.17696099	-0.7761548	-0.6048972	
-0.78486115	-0.26335204	0.5295123	
0.15443337	-0.8822455	0.52338326	
0.33353665	0.91562045	0.21642098	
0.14097238	-0.16407509	0.9775542	
-0.86959463	0.22476295	-0.4322377	
-0.82589066	-0.01938866	0.56862307	
-0.4932571	0.8237779	-0.26064175	
0.15327081	-1.0099424	0.0878019	
0.5547962	-0.07760842	-0.83454335	
-0.5539535	0.60919535	-0.5678916	
-0.19515747	0.16962141	0.9632226	
0.8530823	0.18382087	0.43453273	
-0.4297781	-0.53069055	0.715714	
-0.10830223	0.98639923	0.0635916	
0.22418995	0.33899117	-0.90728736	
0.23978963	0.8808477	-0.41762608	
0.16006146	0.792784	0.58484113	
-0.89222765	0.04585083	-0.44842738	
-0.6294682	0.056320205	-0.7779151	
-0.29450232	-0.17876168	0.9333564	
0.10458319	-0.12300712	0.9862541	
-0.23178807	-0.7810786	0.60704386	
-0.7584951	-0.23418821	0.5828854	
-0.40417013	-0.3967142	-0.8219085	
-0.092922755	-0.10452935	-0.99093664	
-0.117041096	-0.051380634	0.98730004	
-0.7732237	-0.576206	-0.22233286	
-0.49837837	-0.55835086	-0.66477656	
0.017656762	-0.13589083	0.9884826	
-0.034842942	0.68522173	-0.723546	
-0.486816	-0.075007394	0.86553216	
0.07714344	0.8465624	0.5177418	
-0.3773972	-0.9045079	-0.15931898	
-0.99004555	0.15836893	-0.024626344	
-0.40922046	-0.17707105	0.8877356	
-0.48868394	-0.56697077	-0.6648228	
-0.5628847	0.5935041	0.6058018	
-0.28715372	-0.07044344	0.9506985	
0.7736114	-0.22797431	0.49402347	
-0.4972688	-0.77250683	0.32616326	
0.5859246	0.71173173	0.39090475	
0.6012648	0.72326607	-0.35023648	
0.33713335	0.87381005	-0.36379474	
0.1407443	0.42550838	0.89623344	
-0.39652655	0.9161258	0.026089087	
-0.74163693	0.13208957	-0.66224205	
0.45597482	-0.78838265	0.4092314	
-0.18023096	-0.42343366	0.89180577	
-0.5853996	-0.30090523	-0.7500247	
0.83946276	-0.123868465	0.4146119	
0.76834804	-0.5571954	0.011793792	
0.7438825	0.4949929	-0.45731676	
-0.41465205	-0.46574438	-0.7805015	
0.24467216	-0.54899395	-0.79373264	
0.30856547	-0.9241251	-0.25593838	
-0.012000431	-0.80238616	-0.59282994	
-0.09816667	-1.0103607	-0.022135764	
-0.51375246	0.3074599	0.8133615	
0.3209038	0.061715856	-0.9483658	
0.69289315	0.72939116	-0.021558732	
-0.8397578	-0.14034013	0.51224864	
-0.46992558	-0.6832646	0.5260527	
0.02253272	-0.31619436	-0.9509207	
0.33314118	0.28048497	0.9051187	
0.18546765	0.43547827	-0.8725934	
0.07291184	0.10618172	0.9888631	
0.048135992	-0.9323436	0.4528173	
-0.6402416	-0.59090596	-0.4917488	
-0.52201676	0.057565533	0.8528682	
-0.11576455	-0.010492951	0.9886755	
-0.869209	0.11852614	0.50865126	
0.8813702	0.30524078	0.3280923	
0.29304832	-0.6170168	0.7613671	
-0.12485914	-0.0044493824	0.9876181	
0.19831322	-0.99753726	0.12618902	
-0.24182175	-0.9136989	0.35945973	
0.5023236	-0.38224244	0.77123535	
-0.112146474	-0.9772886	0.28350043	
-0.93757176	0.024898544	-0.34460902	
0.47368085	-0.070170745	-0.88436675	
-0.09515191	-0.30642092	0.94820535	
-0.3453617	-0.7527442	-0.56316257	
-0.39852464	-0.84586614	0.31835172	
-0.20589343	-0.691908	0.7153013	
0.7087195	0.038404554	0.67062974	
0.90887487	0.40981597	-0.16408184	
0.5754981	0.7381662	-0.3618247	
-0.36545098	-0.82282937	0.42243078	
0.63529676	-0.098492384	0.741735	
0.15654552	-0.801795	0.6389103	
0.6252514	-0.6377985	-0.42006165	
-0.6379186	0.6474775	-0.406174	
-0.107241094	-0.82405865	-0.5557364	
0.83958936	0.55291367	-0.0980827	
0.22831863	-0.6381399	-0.7266295	
-0.15372722	0.97880346	-0.08888197	
0.9478345	-0.13062023	0.011025518	
-0.08662516	0.31955284	-0.937554	
-0.08164736	0.99113405	-0.030216038	
0.29909822	-0.3497038	0.8993722	
-0.46539834	-0.16003354	0.8625344	
-0.7992174	0.23762245	-0.55249393	
0.90558237	0.01600732	-0.4236923	
-0.20424506	-0.78857505	0.61318207	
-0.9892491	0.15157068	-0.049380958	
0.45414442	-0.706724	0.5443603	
0.07874035	-0.3350678	0.9460089	
0.20027769	0.9714002	-0.14266331	
-0.8737931	-0.4304551	-0.20656866	
-0.45891318	0.10063216	-0.8834932	
0.30022168	0.9210336	0.23737034	
-0.39723748	-0.9013028	-0.10049243	
0.9459666	0.19270805	-0.27822134	
0.054155547	0.30898446	0.9482317	
0.29909822	-0.3497038	0.8993722	
-0.013154899	-0.095632195	-0.997332	
0.3413171	0.92786705	0.14636937	
-0.48331872	-0.73604304	-0.47350594	
0.9100251	0.39638984	-0.1881279	
0.17928451	-0.7776927	0.6598631	
0.7176255	-0.32069862	-0.61207294	
-0.46660852	0.5992723	0.6682334	
-0.5909014	-0.5932969	-0.54893506	
-0.23251477	0.41735667	-0.87533677	
-0.53671104	0.77866197	0.36665925	
0.6254616	0.743951	-0.25521147	
-0.51819205	-0.42045653	-0.74292123	
0.43867874	0.64587307	0.63168526	
0.6996477	0.47349155	0.5313643	
0.36582416	-0.6478754	0.6929965	
-0.34934366	0.4642142	-0.8151963	
-0.6340929	-0.7351574	-0.12278713	
0.027283188	-0.013642043	-1.0008324	
0.37230912	0.18902367	-0.9082205	
-0.12343648	-0.0028310418	0.98780453	
0.97416043	0.05519583	-0.16801313	
0.18062411	0.8388679	-0.5176711	
-0.75663304	0.60755694	0.3253508	
0.30668366	0.8580227	0.4053338	
0.4064283	-0.64954454	0.6594374	
-0.72463346	-0.5919331	0.23227355	
-0.9249198	-0.021126106	-0.38020682	
-0.13319844	0.41075784	0.90037394	
-0.6211887	0.022480756	-0.78531253	
-0.030309122	-0.8194007	-0.5698589	
-0.013154899	-0.095632195	-0.997332	
-0.44357657	-0.60634637	-0.66227436	
0.09037084	0.9586767	-0.27409106	
-0.9352455	-0.3306229	0.016582057	
0.48112512	0.80356604	-0.36193484	
0.9224252	-0.01349806	-0.37735778	
0.67883205	0.7282007	-0.14525102	
-0.15298313	-0.49922895	-0.8516592	
0.06715762	0.16027106	0.9822103	
0.3335488	-0.8777663	-0.35042503	
0.8847587	0.308622	0.31754157	
0.07149893	-0.2727149	0.96303344	
0.69375837	-0.04642813	-0.72392464	
0.5816456	-0.65296817	0.42410597	
-0.55589306	-0.7289829	-0.3894996	
-0.6133039	0.7738475	0.23130077	
-0.20571284	0.9085569	-0.35366732	
-0.011345883	-0.22079061	-0.97803485	
0.17324448	0.03838958	-0.98636293	
0.08131712	0.22263876	0.969749	
0.51243407	-0.83330864	-0.17090228	
-0.6899155	-0.6396135	-0.31780386	
0.82254934	-0.051410988	0.4790407	
-0.17250028	-0.3036031	-0.93707013	
0.049186163	-0.50807387	0.8800831	
-0.3345518	-0.5083926	0.7903724	
0.09071835	-0.62389225	0.811203	
0.5169016	-0.5465822	0.6453954	
0.39442998	0.901749	-0.20441665	
-0.2945817	-0.38393432	0.871703	
0.857548	0.48852617	-0.21461836	
0.8243816	-0.2658851	0.35198316	
-0.64253014	-0.73007405	-0.06936439	
0.39979908	0.919139	-0.0544717	
-0.5473499	-0.2340333	0.7893207	
0.2902602	-0.7853747	-0.53862107	
-0.19033322	0.49035525	-0.84650815	
-0.8752372	-0.13528351	-0.4688709	
0.48715007	0.7627543	-0.43174222	
0.5151376	-0.22999336	-0.83066547	
-0.7577331	-0.5359694	-0.36698753	
-0.23632227	0.1620563	0.95589614	
-0.08467062	0.18266636	0.97594166	
-0.7545722	0.64338017	0.23588356	
0.073743366	0.12937273	0.9861764	
0.35234705	-0.80586016	0.5125505	
-0.9381279	-0.32003725	-0.107376255	
0.6011953	0.7782552	-0.20786753	
-0.46965346	-0.73301595	-0.49282336	
0.09309501	0.95549643	-0.28470647	
0.50949824	0.0094144195	0.8581127	
0.36484197	-0.14737539	0.9234642	
-0.115606956	-0.8595827	-0.49970067	
-0.04581743	0.8985817	-0.43584213	
-0.06835473	-1.0039982	-0.12296307	
-0.2383365	-0.6015911	-0.76185954	
0.38927805	-0.9277308	0.055344597	
-0.12056118	0.22393185	0.9640466	
0.41839892	-0.07356171	-0.9118191	
-0.7930868	-0.35694164	0.44252476	
0.1729389	0.10280618	0.97882974	
-0.9286127	0.2805092	-0.22269489	
-0.8882408	0.18764251	0.46146557	
0.26647127	0.84310764	0.46127883	
0.5493006	-0.72453344	0.36203066	
0.8110595	0.009681262	-0.58988464	
0.06393142	-0.6175066	-0.77810025	
-0.083941765	-0.035789326	0.99141943	
-0.20649157	-0.97701144	0.15464881	
0.19876948	-0.4457875	-0.8721708	
0.20492649	-0.35479653	-0.914968	
0.40800536	0.48162055	0.78431475	
0.11182275	-0.7963636	-0.5880289	
0.75921017	-0.1857949	0.54359365	
-0.54197013	-0.17637916	-0.8188838	
0.4009852	0.91256094	0.09469125	
-0.17619903	0.31694886	0.93028843	
0.63555	0.605785	0.48150632	
-0.8281214	0.07596819	-0.5572331	
-0.42528853	-0.6710892	-0.6104617	
0.26140788	-0.59279144	0.7922571	
-0.22984341	0.96431243	-0.08174728	
-0.6516092	-0.40329087	0.6039336	
0.53928065	-0.2209927	-0.8175101	
-0.42281276	0.85541165	-0.28107905	
0.22804573	0.21158741	-0.9477767	
0.77728367	0.2491869	0.5483037	
0.26704085	0.95928985	-0.12055173	
-0.22010642	-0.7967899	-0.5639216	
0.27979404	0.12289822	0.95406055	
-0.35019907	-0.68903893	-0.63709533	
-0.9196373	0.30215275	-0.22992118	
-0.648887	0.5845914	-0.48175037	
0.21224426	0.031121582	0.976851	
-0.20194918	-0.97827125	-0.118928395	
0.5067945	0.816468	0.278071	
-0.79291314	0.25576878	0.5889869	
-0.18052731	-0.17246924	0.9642705	
0.028698917	-0.4523216	0.90564764	
-0.39438918	0.79661214	-0.45108554	
-0.7152117	-0.57802844	-0.38706872	
0.33666155	-0.95350945	0.06864324	
-0.4131468	0.02717939	-0.90924764	
0.035457354	0.9781233	0.17388481	
0.34730944	-0.9432758	-0.09741114	
0.6940074	-0.066912696	-0.7219032	
0.8659669	-0.35550082	0.07050288	
-0.6602418	-0.68161255	0.17090014	
-0.23178807	-0.7810786	0.60704386	
0.15181042	-0.4758017	-0.86469305	
-0.53146785	-0.44453317	-0.7198546	
-0.9649066	0.024463557	0.29323515	
-0.9130695	-0.26387948	0.27109852	
0.6609865	0.35410124	0.6543468	
0.28386462	-0.36084878	-0.8908894	
-0.8776419	0.39356357	-0.25087774	
0.6694991	-0.6882132	0.056798846	
0.4137415	0.62865514	-0.65397733	
-0.41149175	-0.31546038	-0.85215056	
0.12036941	-0.9760159	-0.24157494	
-0.9989444	-0.03426057	0.10102633	
0.32529813	-0.8041973	0.540696	
-0.70024073	-0.338543	0.59280133	
-0.81613976	-0.5409826	-0.08551942	
-0.43743116	-0.82372034	0.30801308	
-0.005338271	0.7159345	-0.6948954	
0.1276673	-0.9865819	-0.19960758	
0.8238633	0.5448207	0.19084737	
0.80343646	-0.20831098	-0.5513071	
0.31706122	0.560787	0.77329886	
-0.0438844	-0.47503746	-0.8778193	
-0.5421355	0.56039876	0.6517323	
0.17310266	-0.1630467	-0.9767841	
-0.24737899	-0.24281289	-0.9369385	
0.13857293	-0.37347078	0.9283465	
-0.47859907	0.81981254	-0.29755196	
0.89684784	0.46183014	-0.054377317	
-0.0006204108	0.8041548	0.5877012	
0.03753836	0.024497882	-0.99960506	
-0.36056286	-0.7015625	-0.61752367	
0.19630213	-0.658666	-0.7175753	
0.23945475	-0.49366784	-0.8330953	
-0.19428362	-0.074948296	-0.97714746	
-0.6984809	-0.45225358	0.49944374	
0.008088115	0.25728983	-0.96083486	
0.50763685	0.6594504	0.55929875	
0.5644487	0.62509507	-0.5386075	
-0.65961784	0.56802386	-0.4872886	
-0.8206113	0.19730827	0.5689926	
-0.26443523	-0.9330312	-0.24785334	
0.18062411	0.8388679	-0.5176711	
-0.29193187	-0.23162688	-0.92626727	
0.181267	0.48135883	-0.8490008	
-0.6287313	0.3988946	0.6950749	


==> state_theta.txt <==
2.7451620611695415	3.2728041395424388	1.1684221479164163	
1.5900665837888919	2.0392954621593358	0.07495161502249122	
3.011226371357277	3.2909507034026024	1.4405138114920646	
2.414647902720548	2.9182606446876687	0.9925482659260331	
0.389676253776344	0.10149390113147296	1.1056617982025871	
1.507167161387333	0.5556046686178426	0.06421769754325811	
2.1235347639230353	4.132497285884337	2.3902141525088707	
0.5618358124097499	0.14788478841368385	0.9375201550429026	
1.2731825887763497	0.9450349168904225	0.3584595277647249	
1.2824752493720935	1.627146207211088	2.159888764222358	
2.7691617708807166	2.9010994147188947	1.5044652530903504	
1.4963980392581608	5.310912006374388	2.7340346149812804	
2.129845299189891	2.5629247702576867	0.9686704480756357	
2.089667970536295	4.2908694900843996	2.3106612250101173	
1.931149782920987	2.638224593664817	0.5112267143025855	
2.143877932569853	2.545459669421558	2.3409611230051333	
1.2337435666606054	5.685924009280682	2.497097818671858	
2.0801994289197383	2.4963327062106604	2.378378604541072	
1.3363078765159968	1.71451673355793	1.21187817785968	
1.0750571181738575	1.1130810846302128	0.7567448886445329	
0.37177158858330117	0.09328403324226685	1.123977097169724	
0.46115204360605155	0.7081672035684768	1.6804713626037802	
1.4012091422678672	0.9142491019694848	2.934526777073449	
1.6470611593907103	2.0261880506287513	2.6751643973875545	
0.5771963009892007	0.7973434400107552	1.39422439802361	
2.140397906791	2.807265231561684	2.5159326840292406	
2.1343817694855014	4.478839693731888	1.7465820597988417	
1.4692054707223345	5.214610245196966	1.8852214670325054	
0.6762881333793491	6.2779263511124155	2.187255444551833	
1.1991332574482363	5.429762451863029	1.675258067624669	
2.1724343422590264	2.9227440394309987	2.5222750921386154	
1.9621418671563207	2.293801187592459	1.2778619198208614	
1.3271384321626845	1.3495599177905602	0.47784064797224246	
1.3778807658001029	1.4101510396916	2.7490224826587077	
0.6692489122572821	5.86739774145699	1.6643815194759546	
0.6221002079202405	0.8487934946924213	1.3796968052374323	
2.454625344188599	3.7030796994207207	2.1451478693349713	
2.169590670225214	4.414120395291639	1.8244880737797518	
1.475610894351743	6.01876799686435	0.10450493479468902	
1.3936624877083752	1.7373928204004938	2.212666486990778	
2.0574591310247325	4.270141652838175	0.6775982329575847	
1.4069208349956597	5.939458422831573	0.18358928593442067	
0.7259391300431117	0.2255052498262243	0.785217185566738	
1.7723634387893683	3.0826819522905025	0.19129346704196842	
1.090766360731878	6.007479087197754	2.530110128042222	
1.3288684781291904	0.32562511724879734	2.8962593022839194	
2.184265395060674	4.083691495209657	2.318774580477532	
2.544391840485326	3.937355585430805	1.6601353179136424	
1.4247302885564974	1.780574222358998	2.165430427476693	
0.9722288361144447	5.601879796939399	1.0292661268435899	
1.145197391522294	1.540406346849047	1.465219752698533	
1.7319876170385895	3.333829015627819	0.14192886529242713	
0.8534220408824644	0.9283376386639537	0.9864590160878793	
0.6803599610943502	5.8421648624076195	1.6109066758615027	
0.5274441093561191	0.7802577820213158	1.772649462286294	
1.8693231453138552	2.928967152327867	0.3139183792296604	
1.8765653457400786	4.661039072645309	0.900907044315123	
1.9594000396491336	4.395754353899753	2.4809787543818853	
0.8444975878488499	1.1049885188391335	1.2826612609614938	
1.8693109083718464	4.804513063360144	1.550740660588248	
2.6589654341492888	2.9456338028095748	2.0419096535482053	
0.6648769417088645	6.088112214477067	0.9084150347608292	
0.713001857223382	1.0119704337767421	1.836427427702915	
1.7476472253298505	4.8273224034829765	2.431503777097312	
2.0172803150064906	2.657551797780453	2.5832247472220256	
1.7645484774050146	2.476180507461933	0.32162869580617603	
1.2533947854940557	5.476867593567743	2.129944501046096	
1.5907696911431948	4.906205209007858	0.17152944237958861	
1.7634701839468825	4.893440017719182	2.0402053262025897	
1.0747439224593658	0.8873692726194867	0.5984281615687601	
1.1188108365919591	1.2242235602392433	0.7864947462450168	
2.5084187096971737	4.031830223657305	1.4313907271132853	
1.7823522585541975	4.835702219971367	2.2207459349944614	
0.891429408864435	0.18900839237920528	0.6238521604189867	
0.5271540433864181	0.5172475258401803	2.0689236449474127	
2.909741982839571	3.5115307158536546	1.6015082848203384	
2.289283792519621	4.188024971239321	0.9923456133145502	
1.47906689491937	5.89607765581226	0.109557773881754	
1.5799179809874646	4.921111578689652	0.05051593644114318	
1.5597474959212774	0.15063045637202085	3.1126756650985166	
1.3149605496403063	1.6403532722699554	1.0121716859882826	
1.5821118639379184	4.846822778655255	0.03820077431552308	
2.1923682843068155	2.812331098524835	0.7769691807445255	
1.2786686721707248	5.988572159488431	2.7604204752993784	
0.31508574929347344	0.444761927536916	1.3562052622747738	
2.093688900711158	4.516044573094672	1.8348409614014929	
1.9728189391763713	4.661967995281081	1.8922790830883527	
0.5010007195063573	6.247730061730582	1.0170645440027812	
2.3392424314361024	4.141760909707194	1.877658320168515	
2.6820132878281533	3.778804271951485	1.612929930325658	
1.6631127489830377	4.909595106589616	0.9090462035658295	
0.758510261538265	5.937676477858851	1.984350268322364	
2.9637444471291294	3.090324483672272	1.7385253295399195	
0.7844716997695445	1.0675382829297868	1.3969890992971348	
2.2987914127422693	2.6495856163987694	1.139038558138533	
1.0547520841409477	6.012575365590961	2.4865898758918257	
0.8645575094495035	5.670006654086454	1.1751343890535098	
0.9074764201201172	5.932399431391872	0.7183672328972354	
0.30961251984255156	0.3133730036625588	1.2428797879361668	
2.5362438671319887	3.906946034194873	1.0948358196629513	
0.7523528573425466	1.075716168878544	1.689904898186766	
0.5604613316471685	0.8208547097193367	1.7890026461665798	
1.5060327489724346	5.088978335078947	0.9963521311940343	
1.7634701839468825	4.893440017719182	2.0402053262025897	
1.6028327443477142	4.969573309444506	2.99973417520111	
0.9929934028592061	1.3476148484491417	1.922313106985152	
1.1219103092013094	1.0759717601757433	2.571065063934615	
1.1142816171670071	1.434540169602284	1.1786380578388265	
2.4595625210066356	3.589885429123363	0.8449615968720605	
0.9722288361144447	5.601879796939399	1.0292661268435899	
0.7718638339939758	6.138615646855268	2.2150387062603785	
1.5278024604529772	5.257195616839781	2.802200029498276	
2.779451376350966	2.871964186353628	1.6067998487419843	
2.2723849922398016	2.511800788887638	2.0876047862448113	
2.3596728508169367	2.895003751936508	0.9395062126009649	
1.2353145096473406	1.3028018721073653	2.587878819519694	
1.6868550414530088	4.170995453849551	3.0181902415807835	
1.6866458757760534	4.811296464818153	2.7438238547410068	
0.9172974959061527	5.640177708419239	1.0860823339481656	
2.801653083047126	3.4551411739077103	1.8412696948784488	
2.636567661331331	3.0403243144936503	1.1705789226598382	
1.5680076900401132	1.948705479288459	1.880631371972975	
1.4029232754776324	1.5602323311290967	2.6651083780348674	
1.1010440325348319	1.1128297110197556	2.5224081800728078	
2.583276546445479	2.7205705382719185	1.5212649528066116	
0.7242898080295552	0.30850492342093777	2.3192637637042965	
2.121678114479363	2.6522059969733127	0.823297444283723	
1.1923735304951013	6.18205384479244	0.36377640799971883	
0.4112431381794026	0.20866191713051882	1.0944036837446873	
1.5548981619838675	1.9454833467172798	1.7731317791519015	
1.2716470952179095	1.4875970900177795	2.454424193797858	
1.7067866462146934	4.4968932308697696	2.9212176077773195	
1.7780225247125572	2.191815079019513	2.535171141562248	
1.2668487272063684	1.5438808796650512	0.9230427552558675	
0.35680529579235293	0.5584213432336755	1.7242675575844038	
0.9569188144147222	1.0942607461702827	0.975152272529036	
1.9351175461094972	4.696570466140492	1.9580489500000466	
1.099266838647838	0.8167214991766736	2.639753597798823	
1.5846048315150334	5.085619385292725	2.692658640647821	
0.8022498017129669	0.3372051514490395	0.7270514075311959	
2.6211143819568994	2.775320667483122	1.9343678672632154	
0.872580805614946	5.6516542632471545	1.3931425779122706	
2.31412972947755	4.080700246079173	2.049612321387078	
1.000681408026457	1.3818472624952298	1.639852867115372	
1.3115519040904702	1.6833311470767884	1.1961280408916928	
0.7554054717489029	1.0293255968099	1.3969286733364277	
1.1175027487904932	1.5070540219386894	1.4607560522302458	
1.1514707407162956	0.34967356613557576	0.387542243891796	
1.0068797403021041	5.595771362333249	0.9412559467193328	
2.5023693020422577	2.6326832902589303	1.8704814946523598	
0.7805097734830692	1.1002228077761451	1.554592152728154	
1.0121056690792736	1.0689955026930527	0.833023295559716	
2.0216835232150006	2.4520119831203586	0.9399288534207941	
0.9326087877558965	1.2835585602523567	1.4964125768556507	
1.6202847026352662	2.410071013403394	3.079167452762242	
2.5101377233286	3.4577712436137977	2.1949041697523275	
1.3015727275586415	0.6436669701804549	2.8626131955666243	
2.050672972690472	2.621866963643522	2.522845203689987	
1.1073025172488482	5.705572046822963	0.6137851376373146	
1.9874292549238923	2.328707332949651	1.214360325072515	
1.8517736762255552	3.24282030293574	0.2566843436457448	
0.71944200687482	0.015433239716760852	2.245393870254417	
1.3343777943889417	0.9922623236449913	0.29397654852471683	
2.4479590237667654	3.13639067610514	0.8993261579086856	
2.6609199188870356	3.6813484299775387	1.8279307344959157	
2.6154781354914793	3.282849954994473	1.0290143818652933	
1.1698586840228207	5.436457702996242	1.5676350136392894	
2.375588174455829	2.752305652699399	2.237576403602304	
1.8550784258927253	3.1916258546530276	0.26345635431982267	
1.2569636401907234	5.389054818505279	1.7243771934640357	
1.4725492428694542	1.8724883009691962	1.8281981295707603	
1.0716463778797667	1.3570465961755191	2.1895497283075924	
1.429615402887246	1.8235246909165967	1.9279747015731346	
1.572949537331902	0.7773972994682924	0.002909272336488185	
1.6569496747130859	2.014890455499703	1.9502217071992924	
0.8481818541721816	0.7322421360384354	2.3907385332000337	
0.9732059806873532	1.2103529251769916	2.208621890103316	
1.9248970475425076	2.682487730618132	2.7047029436591767	
2.8373523911806187	3.424178192619475	1.2448569626691326	
0.7610501335922271	0.5750695404273545	2.3366800674647044	
2.994155115501172	3.3766426086447208	1.4287987898064376	
0.0805610803281466	0.11588015585298664	1.568333310672381	
0.8162203974248493	0.793171953524826	2.3261706639291964	
0.8723683486897676	0.5004205790739273	0.693617216230531	
0.17466178979695787	0.07530420534329708	1.3354281346964885	
1.7830415847547387	4.510959028879842	0.4103521748122795	
1.3981528175801725	1.8143850757958098	1.5535101766829693	
2.3255872245694102	4.1955124754837945	1.7991374212231122	
2.2200269131347654	4.2677541159603845	0.9727263068090752	
1.6348926387849347	2.222679738159932	0.15964808045485615	
2.052093859087945	4.429684065157072	0.8730504594343176	
1.8445795743789488	4.215661550392699	2.790883972479833	
1.5061272585928729	5.07392381429891	0.8389993941923072	
2.5750382781734777	3.611568403728345	2.031339842556843	
2.5116752315208632	3.8394447399141836	0.9914688512832037	
0.4041121199795839	0.3819785744057514	1.9524697035240934	
2.2464453356734597	3.9036464957066004	2.33981757052094	
1.9491025103307662	3.156737390530829	0.3594783625242004	
1.5587274684919215	1.7152948617155581	0.10316329639285027	
2.6528654733608437	3.8552935608742485	1.430110055196208	
0.9620733367700974	5.576599662111498	1.2579437696789204	
1.2140510813147016	1.435549908367946	2.4019180529601245	
1.8211204124794724	2.818248559100475	0.28212345050161036	
1.8506128465831173	2.9245662266991417	2.8513064989180057	
1.0509706046837135	1.1221161701749587	0.8124390164728702	
2.8017624876518763	2.894294907695811	1.762732998235268	
2.3132321495789356	3.9703662734393452	2.174823400894849	
2.2503888108022654	2.5337944268841004	1.280316668472477	
1.3805410650122059	1.6672268546009343	0.8211191690175251	
0.5536944082558427	6.016782198629805	1.7687104853888636	
0.7531693854409083	0.24256009289507477	2.3428800181411282	
1.8108443946196742	3.261454123298425	0.2170768005941067	
1.7203770934342326	4.753258159740116	0.5990958872291507	
0.7521843542091516	5.97433350717474	0.8770719249050257	
1.0473353300388535	1.37934296118694	1.2794561813732455	
1.375328017014563	1.7742994000772327	1.3255035330011524	
1.6646610595960443	4.851605244455384	0.6545285623864782	
0.31778782459117294	0.19341580606507933	1.18548620943423	
1.6843859980256108	4.853274093452425	2.6784293282871823	
1.2467568868401526	0.28502116368729297	0.2971245193565938	
1.4842621887737943	5.238138238183675	0.30654745291336233	
2.5611296857144654	3.408153748566003	2.153278270543439	
1.6078314379556535	4.86965366815646	0.2630880644580405	
0.9199384135808971	1.0765741077410418	2.2736824708215737	
1.4139553965741982	5.502514466097212	0.2821838205250018	
1.5404784616310034	5.61767758834084	3.0515673721430803	
1.9696178337495174	4.624182257169776	1.1119631202886768	
2.1851079010196903	3.0519647104782326	2.538457167167122	
1.2245236752587307	6.159181958275282	2.745817704638451	
1.351944402661183	5.24398455529006	0.8603533485977284	
1.7865874470930918	2.1176518607186186	2.1503062958009256	
1.2560573210934292	5.500049770942736	2.2138873739735976	
0.6741665878081935	0.39351186378151826	2.2665831993731054	
1.8519503835463365	4.571953856281963	2.5397103436827435	
0.7421930154113014	5.759082107904289	1.39165879026357	
1.195857958906482	5.8535489494960276	0.43062279158639616	
0.9783965014428304	5.663256127683976	1.8571625070797935	
1.323356355508236	1.7428466546203056	1.5910377997673584	
1.3650579129499092	1.7645273351672208	1.3318881318441405	
0.9463870084427638	1.0524173516069029	2.340510156894952	
2.4268050023333694	3.3073836105142305	2.3175700135636683	
0.7830731734209608	1.046047920959655	2.0161224148513766	
1.2854284346610179	1.59418136027109	2.2732247711977136	
1.3780217396463934	5.833787458582304	2.842081213313495	
1.9544877455328835	2.2322989642251327	1.9292985769961608	
2.9623638270361923	3.464603047116246	1.5664115184716427	
1.3137394597885366	1.7227993904752328	1.8334747441962451	
2.09730371766931	2.52847283389766	2.3881463111118224	
1.1671670303270312	1.0428203471485682	0.547337662676776	
1.1697216588827888	1.3621086090567638	0.8555722044578699	
1.01952813269867	5.706583442658144	2.067653798478102	
0.5022311566483415	6.122830140885874	1.079993969811405	
1.275734334983255	1.2312359819796452	2.69483939534236	
1.2562622980014482	1.3076911092932497	0.5870320738426447	
2.3309422961399395	4.025992832927999	2.0800382271072815	
0.44474852633187684	6.233056852790196	1.8839057410858129	
0.8660417827263113	6.108774143454429	0.688977202167235	
2.2304257553294295	2.5598332143101237	2.2352421218379934	
0.8528342822912811	1.1944124883200145	1.5784983177000298	
2.375702907627183	2.9668547934198326	2.3384918576251867	
1.4052857231384734	6.060502265571639	2.9296798210505357	
0.7148879145641072	0.733799690599518	1.030456790710648	
2.6233615901239307	2.756476416904479	1.8958758947324326	
1.7690242334259696	2.4770206000982116	0.3296477092996741	
0.5658485861280824	0.5681187995599224	1.1065430741925786	
1.849910730670153	4.775005864755062	2.096468957005511	
1.1112337315924132	1.0360819167862807	2.57734092773778	
1.6575153975705765	2.937847692788315	0.08420135880801827	
1.87390702815136	3.39036897399081	0.2711476743290833	
2.115162055435847	4.488091604983043	1.8299673505618328	
0.8579750722915771	5.9401843229774975	0.7716099350716998	
1.6021679830021958	4.53744818251727	0.05342463445688179	
1.002859784363201	5.545237304919404	1.3687502946133225	
1.972050177448683	4.6814022445909425	1.7682747671205998	
1.6926207152728567	4.844606349077514	0.7780450305885742	
1.4127680303107029	5.213466915332291	0.6098243313341605	
0.9861559789542219	1.355569329215881	1.8251502215033955	
1.723283436652611	4.829967280007255	2.5417928402109378	
1.824087737651201	4.74803473803982	2.310523068643093	
1.9251550543026072	2.314482611403081	1.0356225652644397	
1.6156277412727762	1.9854793738609673	0.6829238393469822	
2.330499420649827	3.862038194302527	2.231892710431745	
2.1374108733763313	2.621942218182894	2.417633798777111	
2.5679987708222676	3.8067550007109547	1.8441415490945818	
1.9256586981098385	3.2606217894673275	2.809806512084078	
1.123538952501185	1.3447585350337796	2.337826201383478	
2.0236480630326	2.670536950076337	0.6378096707858804	
1.3301215734189251	1.1478055181734013	2.802667810075421	
2.109552810633332	3.179841778369023	2.6262518556385364	
2.26536806801835	3.670043768330124	0.6553723549167336	
2.097739374077586	4.5166401216550796	1.8059296751413894	
2.0626984830497914	2.6533356757812827	0.719549368556888	
0.9139781309184055	5.63321546116066	1.5248056673998636	
2.1038502399199257	4.407003649490109	0.9562184103865299	
2.578588078983304	3.946469679919602	1.4186525366653444	
1.4487155615725202	0.3085567434472078	3.007835393578913	
0.12662555949078022	0.18061061931179553	1.6470572012915081	
1.6771425655826169	2.044915189842693	1.65818356327284	
1.1790350646856878	5.74293914061219	2.454886897431575	
2.4772245910243202	2.8570991644998687	1.134073875581609	
0.8073022557663445	0.5231920405181284	0.7753683520113009	
1.1224024124265388	5.444889237372514	1.1455756254847758	
1.9105541714436818	3.3653790202154874	0.3058597397097954	
1.7577389306259739	2.098465350452685	1.7555483644496683	
2.4195566013866525	2.5580062667660304	1.6468581856059226	
1.2430981450975984	1.606450363580259	2.0707741977158594	
1.0779777330655245	0.3315016628609684	2.6652987964613706	
1.4044659211948018	1.4736785679934064	2.753411984794982	
0.9943815828964677	0.4347362204898301	2.588083221905817	
1.3193109970392398	6.203222954907706	2.8561789500599417	
1.155870558614407	5.4690878638670775	1.6943128894724442	
2.109420724532337	3.237532281749065	0.5088456231965494	
1.0417420749710073	1.4133166859038195	1.8866427250838598	
1.6786393204193073	2.023728393161565	2.1884293530218804	
0.4588643252402019	0.4915721871471566	1.1893617637163523	
1.4262534064830121	1.69464516057433	0.7025271265079771	
2.1025270512438503	4.100414664425045	2.448866736568365	
0.9610113104086399	0.9978730689237109	0.8581677550732364	
1.5699022535022893	5.0233329729172835	0.13891414694424994	
0.17354778343667765	0.3331496218974982	1.6383501196503354	
1.4759321387406692	5.2081992257749565	1.8878492167294305	
1.1611659995280088	5.637764721565141	2.2618540434954353	
1.5202540481423121	0.40191355897184233	0.05035751200236067	
1.6442363791182204	2.0197461711053926	1.6731281566967684	
2.1559085974073677	4.397061214952978	1.0832527327791628	
2.192177347774621	4.366774749216139	1.121430089704094	
2.05370300232665	2.7596933984431584	0.6162369175329845	
1.8288999151037986	4.778533798360638	2.1930758463932825	
0.8636572355084626	5.671725000751514	1.513314024253115	
1.3377586212854684	5.886064197915134	2.8030349802702927	
2.293675350344487	4.0940420539872875	2.0810549730897523	
1.8732519797742675	4.776459848550336	1.9411544158625644	
1.5982127875201326	3.6819102005059183	0.020828304963216054	
1.3026454175936004	1.521124306577439	0.7588244616216574	
1.4915045186631806	1.7801011792507586	2.5238133844107606	
2.7702861815859183	3.0745920987338433	1.9698947779069655	
0.8534220408824644	0.9283376386639537	0.9864590160878793	
2.1971853965908297	4.410840359772429	1.3514650534573796	
2.398064814483342	3.9386682343843784	2.0368377413435637	
1.3210354375436384	1.5076640359139306	0.680351645872754	
1.7323564638637394	3.0483022217029707	0.1539746013254149	
2.5860280364079054	3.665202427425224	1.9711673787757713	
1.5320096844682272	1.09474609407718	0.057215948924405235	
2.4268050023333694	3.3073836105142305	2.3175700135636683	
2.267364332745667	2.7129315217438323	0.9929438844630737	
1.3868084495727118	1.790058823239242	1.8717046316785515	
1.9433772270725806	2.7201042327662	0.47985069053586116	
2.1787500913333053	3.381771378493218	0.5614841352526635	
1.6803198299668463	4.904754411233938	0.9715860947518156	
0.5113585064164444	0.02609525059250828	2.0152320052428765	
1.482605866159146	5.2153226696646815	2.0952391778083204	
0.3608613296846309	6.234499078612531	1.7776147458027365	
2.7371765988455863	3.535486125888971	1.8608920105544966	
0.9398124023613256	1.070486814679532	0.9813307068104222	
2.342182385823158	4.187395513173464	1.752079448188281	
2.357770723439147	4.1625671530171156	1.1170754063035082	
1.4331236228069824	0.8384135886178725	2.9759191178378157	
1.7561368415335088	2.4186187357585442	0.34016111808875477	
1.532841940016225	1.4501724387319612	3.024123180717881	
1.0263916440951033	0.8132478398943748	0.6281354567991515	
2.046615905668842	4.533377754270817	1.1047785977290205	
1.5009558491411084	5.142079984385374	0.38361344507854633	
0.39647873971987924	0.6071398294776535	1.745051786771469	
1.6561299485628176	2.3369053551885886	2.9881198214261016	
1.8622177737936327	4.067130282594906	2.809751071602145	
2.3312787482702135	4.241194412129579	1.2920512865143252	
2.7641802435194305	3.5032111494214164	1.8515812530275004	
1.9690007396355373	4.690376647283955	1.4718791689291453	
2.345021145751558	4.225938108720403	1.3017971800237786	
1.4991495795210972	0.7811967422920527	0.07873136122731993	
2.1639011534569113	3.9154107785532637	2.456935405343804	
1.2674560961157082	5.324972860970136	1.2552156671017027	
1.5617741992163785	5.126714946315599	2.3549954394622863	
1.719291009728081	4.855960932708919	0.945208752188332	
2.696636329018401	3.7978562323227374	1.4744912378278108	
2.774124804268227	3.311194264369011	1.188061289523234	
1.0289281496398353	5.748816057811273	2.1691475835658904	
2.8982183133083637	3.2729138862840266	1.3274286296667943	
1.8152220227111906	2.5357346505926044	2.7878538581194623	
2.2129047665661297	2.734062134816424	0.8809585958266861	
1.6956249188197612	4.985314649494569	1.8427783977931327	
0.7413334205863862	0.8224199932052704	2.2041371998910044	
1.5237185471644978	1.4564526510974656	3.0039007555680524	
2.0252473352372267	4.506683882016265	2.152350474319749	
1.2312492467226561	5.364871692517312	1.3815621428235332	
1.837702312058184	4.688010106189342	2.3996652119390918	
1.1862753783346403	1.018550670280903	2.674276476473706	
1.1774458061319613	1.030868638497758	2.65936666486202	
1.1581390322289562	1.5613863644693262	1.5192957628654156	
2.716701185632578	3.5245674619644154	1.1181563075651564	
1.0416053546821455	0.8704261210900472	0.6361677748397364	
1.7778755608162295	4.351549730888268	2.8467997412403796	
1.6786393204193073	2.023728393161565	2.1884293530218804	
1.6021319121498425	1.9909773372061932	1.5123359789158517	
1.5896617632304773	4.890850628487389	3.1395210513213545	
2.19194626416336	3.785371945277995	2.472493841181895	
2.3557140569394237	2.84612534131196	2.3136525684770235	
0.8315417888124043	6.150620879429046	2.2955640987297747	
2.307403159126289	4.147974184890782	1.9638869787148474	
1.4901366619501253	1.7531968016838848	2.606953821885403	
1.114241804865356	1.0259999353978744	2.585687580607424	
2.42153398537634	4.064837428785772	1.0852305547765377	
2.293977120607375	3.8186013969562174	2.316331011418007	
0.9015913571753993	1.09734973756435	2.215378834367977	
1.3780217396463934	5.833787458582304	2.842081213313495	
1.61051381185198	1.9834865958977375	0.3988654065888945	
0.9843048879952171	5.860641727991314	0.6692426508852023	
1.8023589264346038	4.82540656561617	1.1831937238338	
2.2154672332630208	4.375435399009262	1.2627185416789188	
1.6580024547331127	2.4160159287911425	0.1459122294272253	
1.1224024124265388	5.444889237372514	1.1455756254847758	
2.452944452173819	2.587432158341239	1.855080441086411	
1.3083689795626552	5.281849917771577	0.9801316619436791	
1.7600427089413149	2.10301551432777	1.6925954947164072	
0.7141095180926286	6.20273789807114	0.8133491556641013	
2.696636329018401	3.7978562323227374	1.4744912378278108	
1.1585957250325796	5.414801416321877	1.1107347812373995	
1.8138781474176784	4.625632358421129	2.5751329407948016	
1.3063641538067743	1.7241140161953523	1.7216966582025202	
0.7742996190516467	0.17361591485147707	0.7342462836126175	
0.8679438930350153	0.478569990789367	0.6920441339736619	
1.5831215491227513	1.9122039803266433	0.19954365816281502	
2.3046270591042717	4.281496956516683	1.5327023463493583	
1.4963980392581608	5.310912006374388	2.7340346149812804	
0.9867985938777336	5.992901651434106	2.383080876702647	
1.597066666555035	4.8295687179499005	0.11960298374662326	
0.8636745518067284	0.7561086560554943	0.8228013233775058	
2.1006353890543243	3.9606270403260466	0.5549164331138895	
1.2440374485874062	1.3010970941233144	0.6060005452224395	
0.6388445726296318	5.88979315674737	1.1667927335562385	
1.9446503802730852	4.590100784599894	2.2417164832191023	
0.4384700400959229	6.1607625042669705	1.8019547711521666	
2.2012075509697455	4.411509008979948	1.5783091499008401	
1.1023579696267238	5.4779099979064165	1.4818844591026086	
1.8622007508864857	4.78648379816449	1.9617062396721892	
1.528287386687481	1.9082254188933834	1.9599892595039992	
0.6222061398258181	6.004293524514391	1.8643215095280017	
0.8705239288639964	1.2220922773053466	1.7241274808890488	
0.8988833566968861	1.237874324491643	1.4813317911978692	
2.6253292279608336	3.2749793290611002	2.117903581069169	
2.0011279012704195	2.405019899910967	0.999590561179155	
0.7172896499469473	1.0007800745433488	1.4641651151717716	
0.9247441321243896	1.208495705171559	2.086687851794254	
2.207382772160683	4.187718879412724	0.8375342209203973	
1.3739604096096931	6.038250078922001	0.2060722871771379	
1.3033023207493133	5.307111301218446	1.3814219516331088	
1.537381283840536	5.613064722788021	0.05912695097469589	
0.7818118756007625	0.03423189350876971	0.7296541144589815	
0.6621685882759993	6.009968362767522	1.9360605110452338	
1.000681408026457	1.3818472624952298	1.639852867115372	
0.7166931458846895	5.847601016915379	1.0797587682296017	
1.5774748862808914	1.3200894573574964	3.1215252049719604	
0.2575062298034647	0.06228459337460076	1.246980098845853	
1.2973868177426586	5.2921145933343725	1.1107439943987125	
1.4692054707223345	5.214610245196966	1.8852214670325054	
0.8967706540615809	5.915115764729648	2.1755819689801275	
1.2166826923649867	1.6249547646774354	1.4922779041919156	
0.6914874043347835	6.097615297784316	2.078588009608033	
2.571142682928391	3.8317587506791266	1.075902540308728	
1.0250520929092444	1.2673041941814023	1.0802463393172017	
1.6452546582415524	1.993022652516225	2.432896959025551	
2.923135571919895	3.102355591226132	1.457893369136984	
0.6775798292474731	0.6979059777345261	2.1897012720781306	
1.7770141482492736	2.4471366888938695	2.8047811829840477	
0.6974529555503354	0.6994515868215008	2.2160894175955383	
1.0953463295422239	5.634095518873094	0.6960839920902125	
1.561330700044424	1.8273787157222496	2.8535166380220143	
1.6110807125568183	3.468866423498519	3.120633113662367	
1.7735368935462548	4.905803067566529	1.7680060999660072	
0.8626649369990613	0.9744303199186481	1.0218279208034173	
1.0136674561877184	5.534071773257284	1.3161299930456059	
2.5337471709087773	3.9754576996603883	1.584651470215063	
2.433796393592262	4.02898068191442	1.8099216501806845	
1.5246202183259534	0.7192022783790107	0.05086414159339344	
2.316928485931331	2.9660635521390932	0.8336606662951194	
1.6674794258015337	2.4310161255272202	2.9922790724858888	
0.9802603913923646	1.2723564398943934	1.2319437017864576	
0.550057711193177	0.35374240881971186	2.1306202090210213	
1.3704372951888364	5.3232826866132115	1.9863018150240275	
1.5390802814138245	0.8456777131059252	3.08718913422087	
2.109420724532337	3.237532281749065	0.5088456231965494	
1.1709118843004163	5.450624225597004	1.6608132210582633	
2.801653083047126	3.4551411739077103	1.8412696948784488	
0.5618358124097499	0.14788478841368385	0.9375201550429026	
1.6786393204193073	2.023728393161565	2.1884293530218804	
2.1385005138730175	4.270386772923384	0.81342897088829	
1.8302200893549256	4.734520236954463	2.3211990912754867	
0.038835926953232604	0.19182349037842775	1.4816431475907077	
0.5369666061839087	0.7591649272450642	1.4249989082376002	
1.8073704958411443	4.868026586107314	1.7945686053945304	
0.30576428209087825	0.2181333806581587	1.2041489154856466	
0.5278902132481921	0.3361153175997397	1.0131437792159392	
2.9699143022238546	3.102143437250442	1.7392182222563144	
1.43838642821592	5.152597439593233	0.9486809657542001	
0.851229399452148	0.1499477202083251	0.6606680037366028	
2.207395805436053	3.7751449441640763	2.4561563264393174	
0.9054817081994808	5.845609368720445	2.093518143094659	
0.06836521202195825	0.18015479545529525	1.4405134207504182	
1.402204197089835	0.09195320200364825	2.9569472246639266	
1.7914082784206422	4.089933031133002	2.895808892737356	
2.414647902720548	2.9182606446876687	0.9925482659260331	
1.4779235454240125	1.1312186985376522	0.1337442978495148	
1.4777761374806626	1.8773362054892833	1.8246384133555695	
2.0425771606095022	4.383584831546457	2.3071937747331703	
2.47785233964491	2.7422886968362743	2.105995796306339	
2.4390352547215652	3.2738288386063754	0.8441193450297981	
0.22047276059103188	0.3701353436928137	1.419586083591582	
1.7620520472757621	2.2509299138674246	0.5614053206288379	
2.520226262940636	2.6322314456802753	1.7823478544663176	
2.739337190689772	2.904721492966565	1.9095023987055237	
2.9814275746454695	3.375184726807712	1.4110002859054507	
1.7832401432109772	4.747769471673819	2.4743238449883505	
0.6221433996930127	0.9122763925304087	1.6545153520658586	
1.3013347526480203	1.6771318338341001	2.040397783104985	
2.199435785644137	2.8475500815465247	0.7600025364486015	
0.5334345706382404	0.7803494560264607	1.5028679910350686	
1.666717336924186	4.958105913158154	1.159281782929822	
2.7277542249856674	2.894051040344466	1.915681866708979	
0.430942648215946	0.620722813771381	1.823681826457776	
1.4411710074190636	1.433600269122808	0.2953663806824322	
2.096171569075748	2.956032658965848	2.605404581540774	
1.4041363391463466	5.187604717395774	0.8466172399621444	
1.9682920145500402	4.306010707811855	2.540135775488791	
0.2663320899118195	0.20500222950762467	1.8047229187538318	
1.3566465535103531	6.269387471995027	2.903233058596742	
1.2652867448837122	5.461184208983886	2.1210192646680834	
1.074340578137556	5.489949617414218	1.389447623202345	
1.612260984657185	1.9822393669653764	1.9089691141735732	
1.2936517485527335	1.3911069944163066	0.5921430099590674	
1.6223517106249026	2.0243180824029126	2.8641308460108017	
1.4356051406675716	1.8364481519798141	1.8621804980381456	
1.0542223231966452	5.550076986126861	1.679178333049059	
2.008199541494325	4.6489820853542	1.601401905729811	
0.9905835636633914	0.9063821788261177	2.4898306606404392	
1.600069539232227	1.989427003316901	1.4701140304514295	
1.0193063714671249	6.228157278514958	0.5186117034901073	
0.7175063811404242	5.801128229988378	1.200042227397874	
2.4354577570719265	2.9050226729650612	1.0310809860178358	
0.7572566780698556	6.012399050941561	2.0806871515406056	
0.9773074856920683	0.32898770341295885	0.552011137258232	
1.9076967920265855	4.479100717958679	2.5098581034265335	
1.5320096844682272	1.09474609407718	0.057215948924405235	
1.59032362218397	3.8663724557014856	3.140556852594486	
1.593805994293999	1.9732257621557325	3.0647908734949487	
1.4735688982276987	1.8422420680360418	1.0684471800738495	
1.8441443778698434	4.550592370542934	2.584015922764088	
2.7898039060742166	2.9054882721970987	1.82163345356661	
1.7826155662208163	4.715021430943487	2.5390618566286167	
0.8947788533692081	6.024845353687565	2.284431211938675	
1.5546269627288654	0.9146398836622167	3.1023905548418247	
1.1848036949330536	5.5076925559546375	1.9824752173054432	
1.0046102789579583	1.0591259985035109	2.4228084772270924	
1.7799009768786658	2.2451715627639786	0.651356848872177	
1.9501445169089588	3.7333969424820497	2.7680092944650805	
1.6481551335781577	2.1308743768147926	2.888974742674203	
2.3728981491952563	4.186577770273188	1.5811075943129	
2.1119858424949296	4.509600843875619	1.3306670048053277	
1.5325613549407728	1.9327102824815092	1.4711405614053576	
0.7517377552031219	5.980681397550542	0.8730608045498718	
1.0600885902033177	1.3826467224007748	1.2373403449095397	
0.9918029594676825	0.8240210156639555	2.522621727229625	
1.0471428699753558	0.8952059684027179	2.560021873689341	
0.9844061682967361	5.56350942104732	1.1704266663620875	
1.3271527036165205	5.7280223014224925	2.710490775093433	
0.8854840388597668	5.695386627231675	1.701507497723523	
1.1954565768238306	5.390656310138813	1.352013911050383	
0.9518262724375249	6.266102232576822	0.5763781357512153	
2.108172831065013	2.3349121278184963	1.707265281005958	
0.8912405313739804	0.982356537982473	0.9741578392500216	
1.5420356303167666	5.888133772716373	3.079570994573642	
1.5821118639379184	4.846822778655255	0.03820077431552308	
1.9302167541356825	3.028061179059673	0.36069749902302145	
0.28565518508678744	0.41963402778371367	1.3732458240788379	
1.4514576309507667	1.851694653046335	1.852413291016428	
0.6252808244223601	0.9158092693813651	1.710041661221694	
1.2011735066528904	5.600884422197974	2.2911255476508305	
1.4965773536889586	1.43638589572567	2.955942222338346	
1.7992394265438527	4.701014098537632	0.7535856392197253	
2.538301179202671	2.6742664210023155	1.5449260609880298	
2.222653017404939	2.4320005794327186	1.974817843736894	
0.5985061727035015	0.8560707584083116	1.4840695224014189	
1.498801218832078	1.7965865175557976	0.6515152168298288	
1.0159974443858566	0.8448531320001124	0.6585125631411133	
2.5156432907018385	3.903563785675506	1.0526581214463524	
1.7415291939102882	4.42948817142638	0.27970170445424986	
0.7876021347731086	0.9246717134135709	2.1940707470568115	
2.0312142907885997	2.504882722286278	0.8577775175655626	
2.8984942062062165	3.1991432511278663	1.8466701601387348	
2.167717764512305	2.547844453228069	2.310316915566331	
2.9536961967748976	3.2885880777578187	1.7680580847187704	
1.7487524726901948	4.426305533606283	0.29060958918630586	
1.3137394597885366	1.7227993904752328	1.8334747441962451	
1.3098387829663043	5.328258990814506	1.608027812406108	
1.4331236228069824	0.8384135886178725	2.9759191178378157	
1.2974524634497133	0.23803068827692606	0.250688101232161	
1.6575153975705765	2.937847692788315	0.08420135880801827	
1.5840783238983385	5.09224634798465	2.9428902895271802	
1.2974706151318813	6.031550837677417	0.28329392942114573	
1.5794532109770139	5.105480890563397	1.9859921880765856	
1.8352835910231866	4.423143513874974	0.4392063197492237	
1.636721744136855	5.046306833971141	1.8282401958540122	
2.3953221193211935	4.1570297675076695	1.580894619552768	
1.8993062485963232	4.554446396644036	0.7297321697533758	
2.4367843430642324	4.1207049973528385	1.3867870810891827	
1.6656906629680324	2.10969338156238	0.42415941977022364	
1.9988380486858663	4.491322775139275	2.2618801884627144	
2.174182915318327	4.405890270230259	1.8310992410283524	
0.15768373069348077	0.29575825017682533	1.4237958081094904	
0.9150029324209557	6.235296793795146	2.4336553982147797	
0.37177158858330117	0.09328403324226685	1.123977097169724	
2.2168150158100164	4.3946989249769475	1.500216977456284	
0.8088096849596104	0.05418604875336146	0.7027543902728967	
2.068790843110894	3.7285704895239338	2.636928325835515	
0.9957830367394138	5.714756621623979	2.0314838671927493	
0.6792739895655958	0.859006481885244	1.2512246422705544	
2.1917772069172075	4.300171767131667	2.0344184401641354	
2.940208451782696	3.2241623598068325	1.8004259875859483	
2.246334679637456	4.222167370362412	2.012243080093041	
2.2511011215754024	2.4806596212167866	2.058726165354078	
1.21283706634304	1.0871123607589732	2.6795997655621098	
1.0256283917852325	5.629173576718678	0.8305732868205764	
0.8443196827600007	0.04956862797513253	2.393268505979024	
2.1360778774392237	2.4356382294222265	1.2829175055374928	
0.8698099062522391	1.181308450320236	1.967619095176525	
1.8229299277240556	4.180213232533181	2.8330922451913962	
1.511109932083996	0.5771975525061082	0.060906719049941126	
2.7066419416674354	3.629184664331168	1.8109974776027689	
2.6867874896154444	3.7840777884220724	1.2580097033521185	
1.5060327489724346	5.088978335078947	0.9963521311940343	
1.718970554961572	2.0843932175853954	1.4502806167446822	
2.811782051971614	2.9021843905672497	1.6110390528429943	
0.5253761791816083	0.4055119738622008	2.096621388617962	
1.947713361422028	4.372288198273658	0.5916188867492298	
1.752663144807594	2.5570453219564553	0.2642304588194163	
0.5762321326463183	0.8464569658832526	1.5651174949403779	
1.7576296502627344	2.119798131611838	1.3508972106467825	
1.4774970470795403	1.7999173969901854	2.3570843361994136	
0.7778711502066021	0.5942937709256848	0.8433477307207269	
0.8769624458202016	0.47973680031197913	2.472152303513297	
1.6247914693021956	2.023963631980907	0.3712436606926316	
1.658525659074216	5.00239453214635	1.3929472605663302	
1.8008863136309115	2.1238059244430474	1.9164090375463687	
1.8653598504628721	4.740521072747925	2.1497353816636977	
1.1785764735103088	5.904946671277621	0.4329578555437942	
2.6055823234755913	3.783196012042787	1.0894786830664913	
1.2613050493876425	5.726198219990311	0.40141043572887086	
2.007543332590709	2.354526679312696	1.1817978132553066	
1.5643812585848327	5.500886947693937	0.021222384406605028	
1.5009817492672703	5.639691271504168	2.9826495054091833	
1.8401534899395469	2.7648995801821497	0.32007590606520736	
2.788725361590775	2.941826001699709	1.8726919033578246	
1.8070053533991925	3.5234332087960367	2.928994834234493	
1.4835644748429755	5.3133307454173435	2.6727665622515864	
2.2932898005448528	3.2067911192566956	0.7058474753539968	
0.4438471301853073	6.018855588830148	1.4032711378777525	
1.5374782538034168	1.8425205559839144	2.5498071697310696	
1.414547810841143	1.5446193974255737	0.46282007869498815	
2.816581674427091	3.616676458717429	1.3147017677824646	
1.5649300343793726	5.120267200292327	1.9291319110508742	
1.5732821689176435	1.926412111489466	2.1758121098605474	
2.445450829597046	2.58389416412811	1.6093790519450735	
1.4245592859432141	1.6922599374178378	0.7034277991979294	
1.4422509300168826	5.364903498897167	2.5921077321400787	
1.767816300312113	2.4720947706084004	0.33017593853713534	
1.2594812338460397	1.6415185024484908	1.9949599738370938	
1.6099252414028782	1.9817304187396765	0.8546409816413292	
2.153678523225871	3.9691305469044926	0.6178811367331477	
1.6021128024198428	5.068839865081378	1.5411539284211477	
1.646455284343013	4.66022795567736	0.19680226919312283	
0.4158553736202956	0.2879738274459077	1.9786442889068212	
2.653888320257274	3.8258326430551346	1.5780784712850842	
1.721460911151949	2.0775040455329488	2.3828164438685633	
0.3696639237265178	0.5521349031782667	1.423475382148125	
2.205322592565331	4.192224709701133	0.839018782210416	
2.408388851797533	4.010501736122977	1.9152451804660053	
1.6501663561636564	2.022313086667994	2.631175469576344	
3.052481967935452	3.1579848393928693	1.5868690052048242	
0.3973879376935447	0.4972993447050228	1.8903873800485949	
2.623459819755561	2.8494443621717025	2.018059486129184	
0.939770874583481	0.3481931064182418	2.5358976367825408	
1.6655190149197279	4.5476064221321835	0.18757960018448214	
0.7374997152530449	1.0109601345791572	1.411871917126401	
0.0632946971582401	0.23136716105061733	1.5410642565614592	
1.194724633589533	1.2568731606341106	0.6634139405956822	
2.3650733185734194	2.9606031588485915	2.346952686017274	
2.2273126511948305	2.5614660056672176	1.1696429655344687	
0.8574508242481492	1.1774837272305567	1.4487040819651384	
1.597648555631583	5.0793493313202145	1.6394450021573317	
2.0005583514377427	4.5784933458394335	1.0785375421531014	
1.2240099642005045	0.8472508720548657	2.7610983144113077	
1.1570457318394272	1.2787371030798682	2.479650542142333	
0.7170178036204038	1.0282573867274643	1.761432137275567	
1.6554959467410653	2.0506080143496037	0.6268912519056585	
2.3102418153081126	2.478582724599017	1.6428754473437046	
1.5665198749411455	1.8446095657373018	0.23673701040637773	
1.4431280628365366	1.7979281261771596	1.0119041408288414	
2.8045856244890564	3.2731658220924085	1.931010808272585	
1.0365278263197524	1.3938287156965778	1.3862611514330165	
2.2042315593604274	3.017250504921223	2.513922813100657	
1.1534120178843064	1.557622578855929	1.7679044265834563	
1.9903424271460075	4.320282956806229	0.6152850262583744	
0.6381753416094935	6.081887178073624	0.9425867679340323	
1.531662567043323	5.039975724866439	0.5707338257260158	
2.536392745918536	3.2316775838002583	2.2135412223173545	
0.6918697935977811	6.1890591343560875	0.8392152871622244	
1.59130126577588	4.029390929750388	3.1393550673344435	
1.1954244707503119	1.3640640079564346	2.4589445636111362	
2.0426374742764977	2.5747772881529007	0.7745931619631354	
2.056470967845658	3.726328767243661	0.455950973058656	
2.290206307112791	3.131408696683402	0.7249743360544807	
2.155439650850897	4.295469144977018	2.1463677140253146	
1.9248970475425076	2.682487730618132	2.7047029436591767	
2.2325881371561493	2.416581644942286	1.7841112914979032	
1.2775148980529716	5.3423762293742385	1.5101025974107418	
1.1263682687274323	1.4808507773498258	2.035291937325573	
2.187152851550104	2.489264978701058	2.1997895845765596	
2.238166910736612	4.110476297277176	0.8106649030951127	
1.60208587291388	3.2737953819464414	3.1290151811633984	
1.0093106948291533	5.673347446578208	0.7975837454996669	
1.2358718430415103	5.429262095148788	1.8493420502765674	
1.5740714104164049	1.82644279281383	0.04440503587735431	
2.742730434147042	3.582021655806975	1.8058114921026482	
1.6455565212025434	1.9969166978677395	2.106416465045008	
1.3903998736604568	5.2915611185312565	1.8913061091053558	
1.1628646206387931	1.5288330488021347	2.014911313923095	
1.9031700855813365	4.552017037035851	0.7350502880080249	
2.307403159126289	4.147974184890782	1.9638869787148474	
0.3668535773751662	0.5605058656021399	1.7529905645890478	
1.265216862391556	1.386850861544115	0.6540021289982548	
2.006427551370755	4.633532865844467	1.3413781308549095	
2.51910463549752	3.6371921066066686	0.9164220403074411	
0.6315695873472734	6.214001684508138	0.8928935397917724	
1.5349154474471876	5.14316777987184	1.7407740525419926	
1.4391624345802998	5.518254883815122	2.791389870665359	
1.8342045699635081	4.231292087929754	2.8009339873256245	
1.8472867214922213	4.7889228955189775	2.048316189344398	
1.9948064932283112	2.834678228265538	0.4941505072648372	
1.5518489348610358	5.128109955623015	1.7595452264389377	
0.3248525085441544	6.133296649976627	1.386009513955333	
1.65176853574307	4.561872080743963	3.013093257367064	
1.5117511633152263	5.366581632467562	2.8767453219753447	
1.7361172931732607	4.941606616482511	1.8580773506851012	
1.109816120647039	1.1448588709622354	2.5138481158012365	
0.9605375999420198	5.641941965519337	1.7361646554681933	
1.1274602961953253	5.851955927551721	0.5077364062179128	
1.6576765244810423	2.019586034646367	1.8779218759437524	
2.965213794466129	3.4118161388668495	1.6589366682291793	
0.9391630025247176	0.6609427422232903	0.6727303012580521	
0.6252808244223601	0.9158092693813651	1.710041661221694	
0.30961251984255156	0.3133730036625588	1.2428797879361668	
1.5299725063741614	5.324101749356695	0.12286665564605447	
1.5201987503946393	5.164549326302268	1.8909334912184628	
2.5824324212703607	2.8753476229839494	1.257467595955673	
1.9238376267023574	3.119176405101184	0.33911679637733977	
2.0305360314895315	2.3439256264455084	1.30291557177479	
2.3945518721939436	3.726152622772413	0.8014770963661642	
2.056427141813025	2.7953355740681083	0.5972437039253783	
1.8991611166272775	4.551515323920043	0.724165625044028	
1.4827511637816737	1.8042499292324212	0.7899392393283127	
2.433019819063862	4.1241932346259365	1.3572645941552164	
1.3289646141852756	1.6502297836050972	2.2626396449139343	
0.5366777519063973	6.162462566166842	1.0137364849854587	
1.5789254562973178	1.9661228130633823	1.746696658572138	
2.2445461014014896	3.6332729235247516	0.6297359999583088	
1.492337273147158	0.27968896578180125	3.048840598620918	
0.5478681100040738	0.3255619481509437	0.9879467610463312	
1.777655713738535	2.248410800533087	0.6326740233603468	
0.8571216941199549	0.9626730219169797	2.2749311126521494	
1.0895890847248617	1.2558081347896168	2.3845088938470975	
1.5237185471644978	1.4564526510974656	3.0039007555680524	
1.4153900908083596	5.628106506093077	0.23365129105926197	
1.6806516588796792	4.9860820830000865	2.097040576175733	
2.72343911366703	3.4673587872140574	1.119456064136368	
1.3251243889562012	5.3038966739243545	1.5108073676429228	
0.8242895597576976	1.1651633509742432	1.67622674227424	
1.5194840914031837	1.3845231859524414	0.11122310166772897	
1.3447836616533486	1.6967721023364588	1.0844189146043306	
1.2220067153504106	1.291683621028286	2.5752642371939722	
1.2299611148467797	0.23528274097443308	2.80137062105171	
1.8516546821788575	4.814496007671678	1.4292037549147876	
1.6885375273399734	3.1028218010222246	0.10801954259814772	
1.3840332577359717	5.234492787732088	1.3183400644893517	
2.405708056457206	3.976581312785038	1.972144350857531	
1.7194046872680797	2.091093001925422	1.2934760127844056	
1.777655713738535	2.248410800533087	0.6326740233603468	
1.148135707062148	0.34514610016976865	2.7304508141887593	
2.0082959497953046	2.3264431716733434	2.2210110744622384	
1.362601086263202	1.7789821279754094	1.5189868744731962	
2.3831719424871944	2.539096669779308	1.5967521390858899	
2.9629552633344645	3.092527006684287	1.7419447476609031	
1.0715839741990334	1.457143272651812	1.5008648240986708	
2.8438036886946474	2.9284801922420396	1.6392069262774611	
2.3056450547808947	3.975831023531587	2.184320595478745	
1.5442854039054277	1.8025775906419657	0.3414929503259179	
2.3340252855132375	3.635638716541448	0.7204489739473796	
1.3941293243094204	0.6932498052535667	0.18009723810638806	
1.538895839204432	1.2309357939335293	3.0664359540505677	
0.7672460792778912	1.0233368644366434	1.33914824763548	
1.6399578387975737	5.01756645547943	1.375099938472919	
2.599471091719625	3.2849370685542327	2.142980589860945	
0.9447159111099002	0.6535761144857595	0.6629786488291565	
2.9629552633344645	3.092527006684287	1.7419447476609031	
2.536716841263287	2.725185585342768	1.4153351802247178	
0.8261289542813611	1.1445595025740607	1.8964406868104275	
1.9428487486682229	4.193787903611471	0.4630234928114214	
1.870030383748988	4.7396303608919546	1.1274341911149182	
2.614735752604872	3.8382869539482942	1.1660921158842523	
1.7610271064283354	4.092996876798265	2.93373620070356	
0.702804639438712	0.8829023145617203	1.2361626040202758	
2.214227723891222	2.9177523083107157	0.7333961519352249	
0.805279939218509	5.730713214043099	1.57772861531308	
1.165822615174484	5.601838819094192	2.1983788794283994	
2.0179560395966774	2.465664431915327	0.9010654953989212	
1.5458261076213695	5.478718795115635	3.0364837820385606	
0.9937836835219825	5.551280424691799	1.2240924391622867	
2.27874903307503	4.240964951108982	1.8647994809357016	
1.6974451040229557	4.914750794301735	2.4142125559884	
2.159434608419314	2.4352818302285506	2.145473777117407	
0.7194365795374742	0.9158696200146126	2.0741282642499335	
1.4506763079974987	5.309133606382909	2.469585733830367	
0.5975442217112464	0.8565558441896147	1.8422091842482335	
0.7442054425209103	0.9421791675745029	2.092178925869316	
2.0824794606656365	3.109839895114073	2.645121940377365	
2.8796449264517263	3.3166319652692557	1.2972326734241735	
2.631763905948494	3.4889690328413367	2.034141373685026	
1.0517272430546507	1.1443813088272126	0.8352870084193489	
0.9544968712303655	6.177381639266589	0.5871990643979863	
1.3219059249661003	5.274463090719149	0.8810143085388074	
2.634087842179771	3.84900727798228	1.2370063840310046	
1.2632160016303888	1.322648101946299	0.5870885669622778	
0.8870007467497573	5.944943092403791	2.19557700016683	
1.0256283917852325	5.629173576718678	0.8305732868205764	
1.1367831150173706	1.3581345013538235	0.9366338859245714	
0.9334154376511695	6.0545042656451695	0.6384219440562615	
0.4548349800553206	0.5863106922412639	1.9169203880968881	
1.4701292305770437	5.617314421618663	2.9167975780725133	
1.2217691486388977	1.6037970672590875	1.9773105789417826	
2.1584621501933605	4.294520548229131	2.1397630619842483	
0.564756122281554	0.840445999391202	1.672118469110232	
1.68367233672121	4.950553439822942	2.3414673665268255	
2.3977555453771267	3.6340039299224327	0.7860764305079256	
2.676392525583839	3.286962337955667	1.0920949323117675	
1.4985069037802843	5.752197205967119	3.0024325007991215	
1.173336680123483	0.30442830221309375	2.7523348648618273	
2.2779327721607414	3.925805974042206	0.7430694960618934	
1.2533897324917227	1.3571344705611341	2.572297019522768	
0.4921432195884951	6.1211175394078925	1.0943425123147217	
2.0574591310247325	4.270141652838175	0.6775982329575847	
1.7898164571407233	2.3095389662470343	0.5478626838073293	
1.1056070735650314	1.2059372376925057	2.460852243162598	
0.737332589999704	5.776597677757979	1.5266912139713393	
1.3034751640707922	0.745504106624007	0.27997857701972484	
2.28235731990044	2.467314442394387	1.9269800937243224	
0.9124380451299402	1.2743798390532002	1.675894507298311	
1.8525816468941079	4.243103585946201	2.768828224853422	
1.3936624877083752	1.7373928204004938	2.212666486990778	
0.8758337783428394	0.7612923453992112	2.4125917705248674	
1.0924672682506795	1.4912900192536271	1.6225796409527267	
1.4619130796172224	5.44282268403016	2.7854857463639617	
1.321915408222685	1.1320941802445315	0.35757758360272984	
0.8327373877050964	0.34369628465608143	2.43126809763693	
1.6541191351690954	2.4785727500741057	3.0264816133129346	
0.6592092947225103	0.3417294077817348	0.8758350387187311	
0.7881815553767948	0.7935439427526445	0.9669347925734093	
1.1299462645005192	5.603627684949967	2.103856997069372	
1.5601908590000428	1.6636888552673856	0.07136688667247154	
1.3805410650122059	1.6672268546009343	0.8211191690175251	
1.2345659840048424	6.22607577348059	0.3199400508701645	
2.011761936799538	2.341014019839372	2.2505090287718184	
0.7532271301998197	5.8857282170210805	1.887012903929607	
0.6828707516019712	0.6212211019611878	2.231027083172145	
1.4503666344464903	5.512536475862137	2.8151622808046946	
1.8362691338000208	2.5464112353603228	0.4110606998155702	
0.7413334205863862	0.8224199932052704	2.2041371998910044	
2.6904372278910653	3.7725030374637765	1.2454748396009028	
0.8791575768805336	0.4693483396762852	0.6772981209065395	
1.593119986028704	1.949103051054065	3.029333634218134	
1.3569904371454269	1.7264243997673496	2.0853471673869493	
1.6581963614137076	4.903816299766615	0.8566125609681314	
1.6109091151146175	3.214598338209571	3.1200192645015705	
2.7358999070403263	3.5509703278724247	1.1469546215261213	
1.6156468357252827	2.1992947006320813	3.0520146679304023	
1.0681799429077556	5.497441076622227	1.0941030397810638	
1.5490607647431534	1.8872914298849108	0.7150463109569666	
0.8185911310123941	5.75486471874126	1.0436544300629165	
0.5173518731751121	5.9525107730017055	1.4222708199653904	
1.131482379226702	1.498846809740208	1.9875478187407607	
2.83734606357581	3.502987853668541	1.7469503975237552	
1.347184467495861	1.31661446904372	2.754521160227908	
0.5476040451397689	0.7332550977965028	1.9397928871758638	
1.393315510693477	0.5625173281961071	0.17209422436692864	
1.4179208741067877	1.6770321487864772	0.6914064741057264	
1.2834251450185155	1.317878814407992	2.6536697080533553	
0.3616483009397926	6.101476023793644	1.5320508711042546	
0.8856988478115881	0.6364935576760662	2.4588650127450733	
1.2195835649895588	6.209876266646377	2.7519543273725433	
1.8850252515793544	4.732621557405015	1.1645769303208904	
0.4210882013986433	0.43676798390531485	1.9573358192372006	
2.085715422434977	2.3286514453466096	1.610336373444134	
2.6161778840780276	3.5396489429427467	1.0072488709406773	
2.532921033199538	3.9312078508390664	1.1219942477588483	
1.6602062564164817	4.9764384928156	2.3996690932045324	
0.6128934417807447	0.6756682757266247	1.1370822488334775	
1.531017988105768	1.6008184863256902	2.9676854184559436	
2.357292787597868	4.023211755532063	2.023306906715044	
2.707350861786727	3.261792608726347	2.035263970165426	
0.49789123971477645	6.169698036557863	1.0542335632215907	
1.8445795743789488	4.215661550392699	2.790883972479833	
1.4856941414320561	5.841376865542362	2.998124787896743	
1.475610894351743	6.01876799686435	0.10450493479468902	
1.269909753073663	0.614584013967145	0.29703594607495054	
1.6090537808210559	2.0509521344758603	0.17715284374003792	
1.1321929281619512	5.578462249938269	0.6959538443863762	
1.6631127489830377	4.909595106589616	0.9090462035658295	
0.4588643252402019	0.4915721871471566	1.1893617637163523	
0.9508682955421526	1.1694038190699776	1.1041276446172417	
2.2498822328121197	2.5273547013618884	1.2953239492440232	
1.478455215133345	1.887524662390477	1.582943089107024	
1.1885380362499047	1.5421785348664965	2.07803547865925	
1.7459594312609656	2.6901387919971977	2.931277247237759	
1.9549285090863175	2.996980385329449	0.39404843952009017	
1.042743822329632	5.602263840136802	1.846947879521152	
2.36967197115479	3.231069973862319	0.7810892308446159	
0.9901081381073167	0.9978147626290658	0.805807217856099	
1.22377426091915	5.558341854324641	2.2620619812368647	
2.469267818923286	2.7923006553309064	1.2001170475170855	
0.7194849677099033	1.0063564166395507	1.8928467758655605	
1.238597536675679	1.3743891413200136	2.5289704214986797	
2.258684738478091	2.4833730354767107	1.445345384266738	
1.3156000421947158	0.7155999515790678	0.26294248783049334	
0.35960350492512544	0.571671370208103	1.5129333483965492	
0.31677000505208697	0.5302889819845735	1.6034829042849086	
1.82148248130337	2.1598358594167832	2.250505350203617	
0.9404164137930004	5.713179286247256	1.8989091166886019	
0.8336122700459623	1.13412985228628	1.4031811862080645	
1.8715784825178594	2.555942874335204	2.717022254264688	
0.5474000378205407	0.032406890310292834	2.0598028661007293	
1.5703357392594437	4.982860585648121	0.38655814577991077	
0.33363954485792796	0.545638605138437	1.6588964055315794	
1.0565453884151386	0.1462320521190393	2.628550938703341	
2.09730371766931	2.52847283389766	2.3881463111118224	
1.1186330438030416	1.3186042993788583	0.9176648816099565	
1.5621516759136913	1.5351220860884833	0.0386167723228956	
2.1482408971341282	3.3081212977154877	0.5382585887255493	
0.9773074856920683	0.32898770341295885	0.552011137258232	
0.7844716997695445	1.0675382829297868	1.3969890992971348	
1.6974533084160244	2.314219516472561	0.2755629888842341	
1.2240099642005045	0.8472508720548657	2.7610983144113077	
1.5291567412874456	5.091406410900744	1.1773019659577346	
0.7756215035258176	1.0976730819726073	1.5805127399267371	
0.31658960370583195	0.36684058764124	1.842511924451215	
0.9601796843937107	1.3284530300623438	1.5772447991666019	
2.7275125187871763	3.6814982560179033	1.6968166222994163	
0.5386417244179522	0.7584926260352426	1.875731997603159	
0.9019353935461223	0.9119718140533704	2.3750539195910805	
2.2159281870577967	3.450895926723908	2.5198212153243307	
2.514006397934966	3.705853964552204	2.051018835463402	
2.2350263475535472	2.9848923496020943	0.7225205622167047	
1.6975272931512575	4.9553706603923375	1.3182684435916694	
2.8634709858938807	3.563224410675592	1.3512030961991839	
0.8126407625473744	0.05760756384514623	2.362433078144891	
2.74694290856552	3.606506975153232	1.7696902042052167	
0.7285500555092005	0.41336714405206143	0.8241554233743439	
2.1093883391129635	3.9473543442254506	0.5600300721941143	
2.454625344188599	3.7030796994207207	2.1451478693349713	
0.09290582130587181	0.08898704605644062	1.4344677338818377	
0.7436025490705774	0.996055533034924	1.349901372583492	
1.679939694501287	2.057300668232284	1.2928297355151717	
1.6383639219516983	4.954321202174629	0.995923298784597	
2.907969942394505	3.1183949195403846	1.8282809682347123	
1.6724550489935384	2.4841477752096344	0.15471204428847782	
2.634601118422311	3.8704101739294585	1.4914303538850606	
1.5676105199065622	1.1475751250865875	3.111880539338232	
2.9421447670345837	3.498550015125959	1.485105700567617	
2.271785551075939	4.29933326370675	1.7070366914114323	
1.887666628427691	2.846623773485396	2.796317795524657	
0.7109722093085766	0.8169376845940756	1.125869350368845	
1.4425337560519318	1.5791666684801267	0.42120875407190017	
2.174123697287926	4.374107926555338	1.9305600003027488	
0.8859531327019156	5.729303399102777	1.8094305854455874	
2.6392476187946596	3.687789418069878	1.076298555467951	
1.2892805339469673	5.383560365116345	1.8676256964618858	
0.8579750722915771	5.9401843229774975	0.7716099350716998	
2.756233009078055	3.212827346521868	1.9924477069777264	
1.5098587681043039	1.8156195478807327	0.6553399824377868	
1.5012147946962915	5.137876101985995	0.3913587445244122	
2.9844994905666415	3.3931490706552374	1.4225120992565932	
1.87390702815136	3.39036897399081	0.2711476743290833	
0.6262066253287762	0.6495060949998734	1.0903446313269922	
1.8120490545834358	4.854007185513202	1.8995740248024402	
0.9596477069630975	1.2836686588957125	2.00867241481739	
1.3779463198547108	5.287362718554087	1.7527847141145654	
1.0716463778797667	1.3570465961755191	2.1895497283075924	
2.001250182396975	3.2321085352826766	0.40189923582365106	
1.6530584440610152	4.74469928741026	0.2966793575105018	
1.9315949315425445	4.1460793744706725	0.4277708987285608	
2.2503888108022654	2.5337944268841004	1.280316668472477	
0.713001857223382	1.0119704337767421	1.836427427702915	
0.22047276059103188	0.3701353436928137	1.419586083591582	
0.1776264883522499	0.23950853540135714	1.3496799652679186	


==> xiezhenzi_compare_p.txt <==
-0.51910436	-0.25945675	-0.8413284	
-0.86418504	0.22792718	-0.4993487	
0.8406969	-0.19006313	0.545707	
0.95282155	-0.8873927	-0.22548258	
-0.6197495	-0.1395018	-0.76893663	
-0.015546598	0.7321613	1.0209717	
0.14187369	0.61390525	0.9958169	
-0.9939292	0.58450836	-0.15205376	
-0.8406677	0.18480898	-0.5347771	
0.9267681	-0.36763984	0.408751	
-0.42657906	-0.36001438	-0.89520085	
0.872435	-0.95777494	-0.4115377	
0.6194318	0.13651463	0.76240826	
0.10884737	-0.8032418	-1.0043	
0.9683104	-0.8627622	-0.17524967	
0.050205283	-0.7656166	-1.0093542	
-0.9661347	0.46852118	-0.27802715	
0.6066487	0.15237777	0.7719937	
0.8980064	-0.30216464	0.46133325	
-0.24185419	0.87066495	1.0052434	
0.28755927	0.48892647	0.9494325	
-0.9958306	0.76351666	0.08471616	
0.25670207	-0.88528794	-0.9710231	
-0.3261358	-0.46036062	-0.9415529	
0.38671502	0.39466706	0.9057943	
-1.0026495	0.68432224	-0.028248616	
0.99982363	-0.62703013	0.16263786	
-0.9298338	0.9047446	0.34580034	
-0.74179196	0.025805134	-0.6564526	
0.96780854	-0.48189205	0.30929127	
-0.6348627	-0.12036285	-0.75664467	
-0.27640358	0.8882189	0.99673676	
0.48917648	0.28824523	0.85023004	
-0.37861022	-0.40901005	-0.918853	
-0.5996196	0.9944689	0.82095814	
-0.98476887	0.5379428	-0.20457797	
-0.25935116	0.8796831	1.0011536	
-1.00194	0.65720916	-0.06362484	
0.93787664	-0.9060902	-0.267425	
-0.9463389	0.41005	-0.3360739	
-0.8685432	0.2362276	-0.4924001	
0.34170243	-0.9236334	-0.93775165	
-0.96361107	0.460439	-0.2862442	
0.769798	-0.07184042	0.62857294	
-0.01029899	-0.72390807	-1.0099595	
-0.9890891	0.55811304	-0.18217814	
0.99078375	-0.5721858	0.22141515	
0.4052505	-0.9477853	-0.9056536	
0.9383002	-0.90561193	-0.26630327	
-0.79942024	0.114771865	-0.5900513	
1.0032042	-0.66089475	0.123780295	
0.09718477	0.64922804	1.0056952	
0.8368352	-0.18313786	0.5507195	
0.41470474	0.36656842	0.89169794	
-0.43280202	-0.3535081	-0.8919244	
-0.9505875	0.8781524	0.28738546	
0.113678716	0.63635254	1.0022944	
0.8010412	-0.98575866	-0.53037435	
-0.5949472	-0.17022735	-0.78825516	
0.99237627	-0.80193645	-0.06843545	
-0.903511	0.3072233	-0.43116328	
0.043801673	0.6896057	1.0146922	
0.06445093	-0.775013	-1.0085362	
0.70650804	-0.9994672	-0.6545411	
-0.3594401	0.92604816	0.9688997	
-0.10082052	-0.6561805	-1.002421	
-0.7180079	-0.008559477	-0.6809995	
-0.9967384	0.7583862	0.07688693	
0.10460768	0.64345694	1.0042005	
-0.5767179	0.99104047	0.839991	
-0.27355343	-0.50957394	-0.9610493	
0.57989854	-0.9920128	-0.78227824	
0.62789243	0.12588267	0.75593483	
0.114636146	-0.80680346	-1.0035571	
0.9610587	-0.46045473	0.32882914	
1.0046502	-0.69556594	0.0815799	
-0.04681871	0.7535825	1.0226415	
0.7449623	-0.996338	-0.6076081	
-0.188366	0.8415141	1.0150464	
-0.91560024	0.9193925	0.38107258	
0.9486217	-0.4242173	0.3608805	
-1.0011945	0.64507586	-0.07900076	
-0.4321409	0.9536966	0.9353623	
0.99343747	-0.79786813	-0.061965384	
0.98977786	-0.8110672	-0.08322457	
0.42303416	0.358071	0.8873487	
-0.15089004	-0.61602545	-0.99402523	
-0.33101937	-0.4556775	-0.93957794	
0.5569569	0.21190718	0.8071568	
-0.87885	0.9482994	0.4601823	
-0.65809417	0.9995739	0.76678216	
0.9828666	-0.8312717	-0.117380716	
-0.20881766	-0.5671901	-0.98063457	
-0.9135869	0.32946563	-0.41127476	
0.3304266	0.4491483	0.9317621	
-0.88316345	0.94543666	0.45161173	
-0.96225995	0.4562015	-0.29052657	
0.9799345	-0.83857524	-0.13026032	
-0.9921077	0.57395333	-0.16421463	
-0.06212975	-0.6859006	-1.0068609	
0.18658686	-0.848729	-0.99056923	
-0.26275876	0.88140893	1.0003054	
0.9897991	-0.8109964	-0.08310833	
1.0044903	-0.6867061	0.09261807	
0.65616757	-0.9994572	-0.70983887	
0.89724046	-0.94231576	-0.3623985	
-0.03531844	0.7457862	1.022162	
-0.98755974	0.5506887	-0.19048338	
0.52780336	0.24538282	0.8263401	
1.0017039	-0.75271195	0.005498984	
-0.040327966	-0.7021413	-1.0085651	
-0.81468135	0.13996115	-0.57048523	
-0.63898855	-0.11508055	-0.75321776	
0.61424136	0.14298436	0.7663282	
-1.0019294	0.71130395	0.008489766	
0.39591804	-0.94449	-0.91076905	
0.39142054	0.38999143	0.90347993	
-0.62603205	-0.1315854	-0.7638762	
0.40043327	0.38098213	0.89898473	
-0.05236966	0.75731146	1.0228165	
-0.50976235	-0.26999894	-0.84728575	
0.21244726	0.5552739	0.9760107	
-0.20610234	-0.5695363	-0.9813497	
-0.657988	0.9995698	0.7668883	
-0.60366845	-0.1595171	-0.7815798	
-0.5621315	0.98846996	0.8515129	
0.99771446	-0.61168253	0.17956895	
0.53370136	0.23869143	0.82254124	
0.07147715	0.66891956	1.0104151	
-0.27647734	-0.5068949	-0.96004987	
-0.11628925	0.79862845	1.0221114	
0.839559	-0.18801601	0.5471909	
0.037469886	-0.7570786	-1.0098658	
0.32620254	-0.91714555	-0.94462657	
-0.5798405	-0.18854818	-0.7995262	
0.98901254	-0.81356514	-0.087337494	
-0.9029928	0.30610454	-0.43215442	
-0.5521702	0.98654765	0.8591206	
0.9291955	-0.91534215	-0.2897001	
0.21318778	-0.8631085	-0.9839707	
-0.7609022	0.054342996	-0.6356046	
-0.93706304	0.38564727	-0.35939613	
0.75341994	-0.04677383	0.64545953	
0.8519417	-0.21061839	0.5307018	
0.9926277	-0.58162194	0.21163042	
-0.97040683	0.48275834	-0.2633917	
-0.43443105	-0.35179907	-0.8910587	
-0.6241097	-0.13401356	-0.7654319	
0.8970934	-0.30021113	0.46286097	
0.61786026	-0.9967482	-0.74781066	
-0.8902659	0.27931407	-0.4556321	
0.23830968	0.53289795	0.96749234	
-0.7889433	0.097913414	-0.6029546	
-0.9866779	0.8014096	0.14525355	
-0.19924602	-0.57543564	-0.9831173	
-0.6321431	-0.12383109	-0.7588867	
-0.53738505	-0.23855555	-0.82931566	
-0.40994444	-0.37723464	-0.9037224	
-0.62705487	-0.13029112	-0.76304567	
-0.71752554	-0.009244107	-0.68148243	
0.08470412	0.65884525	1.0080756	
-0.042512693	0.7506744	1.0224805	
-1.0003749	0.63488114	-0.0917164	
0.9981577	-0.61471	0.17626064	
-0.10270999	-0.65469986	-1.0021583	
0.43190113	-0.9567052	-0.89026415	
-0.53746206	0.98346853	0.86997527	
0.9926277	-0.58162194	0.21163042	
-0.2517025	-0.5293841	-0.96820414	
-0.7235245	0.99809825	0.6954254	
0.91511387	-0.92842394	-0.3233133	
0.72479135	-0.004573764	0.6733914	
0.0343026	0.696583	1.0159651	
-0.8857477	0.27009752	-0.4635977	
0.5038994	0.27209994	0.8413235	
0.3502733	0.43023804	0.92296594	
-0.87737364	0.9492517	0.4630784	
0.6127122	0.14488286	0.76747584	
0.43102044	0.3498637	0.88311154	
-0.98298967	0.53026783	-0.21296836	
0.10788185	0.6408992	1.0035225	
-0.87634504	0.2513589	-0.47962278	
-0.77769387	0.9897371	0.62598777	
-0.7425279	0.99599224	0.67225087	
0.11259521	-0.8055509	-1.0038241	
-0.7975064	0.11166695	-0.5924393	
-0.9909106	0.56745744	-0.17162211	
-0.5568407	-0.21590129	-0.81600034	
0.78621656	-0.0977212	0.6108988	
0.47150555	0.30732405	0.86060447	
0.8509591	-0.9683921	-0.45032978	
-0.94190246	0.89018667	0.3130381	
0.27153936	0.5034285	0.95557046	
0.8846038	-0.950675	-0.38808274	
0.8516774	-0.21012829	0.53106177	
0.2688717	-0.8911872	-0.96691525	
0.31832367	0.46052483	0.9369348	
-0.3589753	-0.4284927	-0.9277302	
0.8532473	-0.21304421	0.52891815	
-0.831599	0.97291225	0.544883	
-0.983301	0.8118792	0.1629218	
0.93628275	-0.90786666	-0.27161613	
0.5154503	-0.97974753	-0.83420485	
0.9394091	-0.39944687	0.38214418	
-0.9934475	0.5816279	-0.15538807	
0.9964166	-0.7850417	-0.04202061	
-0.18632329	0.84035474	1.015342	
-0.6260675	-0.13154046	-0.7638473	
0.9954149	-0.7896219	-0.049065806	
0.05221101	0.68337643	1.0134819	
-0.86140746	0.9587219	0.49327394	
-0.76990265	0.9914075	0.63664246	
0.7131112	-0.9991372	-0.6467895	
0.97729236	-0.5149874	0.27819663	
0.9959709	-0.6005301	0.19162779	
-0.28978238	0.8947378	0.9929687	
1.0044819	-0.68639183	0.093006305	
0.9707795	-0.8581389	-0.16634949	
-0.85404885	0.20901285	-0.51502603	
-0.34567478	-0.4415067	-0.93348235	
-0.8579676	0.21626279	-0.5090424	
0.91391605	-0.33736113	0.43341172	
0.67598695	0.0632719	0.71703196	
0.25747335	0.5160027	0.96075046	
-0.99465925	0.5890142	-0.14681432	
0.7499121	-0.041496288	0.6489865	
0.6138734	-0.99634355	-0.751574	
-0.10810692	0.7935084	1.0224861	
0.7057785	0.022428215	0.6909449	
-0.037484117	0.7472616	1.0222644	
0.25207713	0.5207876	0.9626858	
0.984114	-0.8279671	-0.11165031	
0.55291814	-0.98749894	-0.80498916	
0.61955935	0.1363552	0.76231146	
-0.78186804	0.08671455	-0.6114422	
0.918901	-0.92511344	-0.3145463	
0.9580024	-0.87987286	-0.20960282	
0.8890726	-0.9478416	-0.3791644	
-0.7779581	0.08058736	-0.6160578	
0.941879	-0.40594175	0.37661654	
0.56612056	0.20117171	0.8009126	
0.9829367	-0.53699595	0.25683492	
0.9578381	-0.8801211	-0.21011902	
0.90754014	-0.32298082	0.4449124	
-0.85928386	0.9598746	0.49714458	
-0.79842305	0.11315257	-0.5912973	
0.1135787	0.6364312	1.0023159	
1.0041054	-0.67609525	0.105602615	
0.9823502	-0.53460526	0.25918347	
-0.6845079	0.99997795	0.73945004	
0.2067829	-0.85970265	-0.9856497	
-0.788744	0.9870666	0.610451	
0.91876036	-0.3485588	0.42436382	
-0.75801784	0.04997917	-0.63881993	
0.53848785	-0.9847129	-0.8165543	
-0.2976509	-0.48729342	-0.9525151	
0.7943818	-0.110895276	0.60180616	
0.91751343	-0.34565282	0.42671984	
0.8261166	-0.9781523	-0.49172914	
0.32185736	0.4572152	0.93543947	
0.55763364	0.21111798	0.8066993	
-0.42497697	-0.36168364	-0.8960364	
0.4522061	-0.963004	-0.87774795	
0.99958736	-0.62517697	0.16470365	
0.21006563	0.55731016	0.9767614	
0.70062214	-0.99969304	-0.66134834	
-0.08658259	0.7798011	1.0230689	
0.19584504	-0.8538034	-0.9883846	
0.64251924	-0.9987431	-0.72375256	
0.96900994	-0.86147594	-0.17275818	
-0.5297893	0.98175085	0.87546194	
0.786261	-0.09779237	0.6108499	
-0.068681	-0.68094903	-1.006236	
0.9885228	-0.5613267	0.23252077	
-1.0007671	0.63949263	-0.08598708	
-0.99079233	0.56683195	-0.17233227	
1.0001911	-0.7640204	-0.010705299	
0.6690094	0.072598465	0.7229106	
-0.9764405	0.5043056	-0.24083547	
0.93892795	-0.39819348	0.38320702	
-0.48904386	-0.2930549	-0.8600711	
-0.61557734	0.9964	0.80699134	
-0.8720479	0.9525752	0.4733742	
-0.4510962	-0.33417463	-0.8820102	
0.01140555	-0.7392026	-1.0102718	
-0.955977	0.869869	0.27038157	
-0.6923228	0.9998477	0.73099315	
0.88952935	-0.9475447	-0.37824315	
0.3144496	0.4641419	0.9385599	
0.8285819	-0.97728974	-0.4877683	
0.32261306	0.45650616	0.93511814	
-0.75912815	0.051656418	-0.6375852	
0.98582846	-0.8232051	-0.10349474	
-0.9600658	0.4494433	-0.29732034	
-0.2923823	-0.49220392	-0.9544388	
-0.61192733	-0.14928164	-0.7751416	
0.8010412	-0.98575866	-0.53037435	
-0.87041044	0.23981646	-0.4893825	
0.43761954	0.34303716	0.87956053	
-0.019965373	0.73523045	1.0212775	
-0.13104415	-0.63216966	-0.9977081	
0.65802264	0.087110646	0.73199993	
0.047213368	0.6870844	1.0142106	
0.786261	-0.09779237	0.6108499	
0.88690615	-0.2788461	0.47942618	
0.34306318	0.4371449	0.9262066	
-0.29719833	0.8982828	0.99076384	
-1.0007046	0.63873065	-0.08693635	
-0.5214641	0.9798024	0.88128096	
0.023694389	0.70430034	1.0172673	
0.3358368	-0.92120516	-0.9403965	
-0.90458673	0.92923504	0.40636754	
-0.96130925	0.4532549	-0.2934941	
0.8218155	-0.15680072	0.56959265	
-0.44251665	0.95719343	0.929834	
0.99982363	-0.62703013	0.16263786	
0.9580918	-0.45146513	0.33689073	
-0.99132574	0.56967515	-0.16909967	
-0.6718311	-0.07210106	-0.72478753	
-0.118234105	0.79983807	1.0220097	
-0.22505364	-0.55304325	-0.9761798	
0.15190715	0.6057834	0.993312	
-0.8920129	0.28291723	-0.4525028	
0.96349555	-0.46802616	0.32197994	
0.8389924	-0.9733983	-0.47069508	
0.5964178	0.16490535	0.77950084	
-0.40554205	-0.38175082	-0.90592057	
0.75168824	-0.9954738	-0.5989319	
-0.47085792	-0.31293577	-0.8708198	
0.11519825	0.63515687	1.0019666	
0.15945446	0.5996277	0.9913592	
-0.46737853	-0.31670254	-0.8728269	
-0.6450704	-0.10724799	-0.748109	
-0.9021962	0.30438933	-0.43367216	
-0.91852564	0.91657335	0.3740791	
0.95514554	-0.44276604	0.34462106	
0.11489602	-0.8069627	-1.0035228	
0.25747335	0.5160027	0.96075046	
0.2861806	-0.8993452	-0.96070004	
-0.9930687	0.777077	0.10581068	
-0.8793314	0.25724843	-0.47461048	
0.9917298	-0.5769539	0.21648686	
-0.95321506	0.42921844	-0.3173932	
0.8996523	-0.30570343	0.45856005	
0.9976155	-0.61101806	0.18029313	
-0.5048046	0.9756444	0.89251316	
0.09436192	0.65141267	1.0062482	
0.12247103	0.62941194	1.0003638	
0.29620063	0.4810227	0.9460164	
-0.8572423	0.21491504	-0.5101571	
-0.9385733	0.89443076	0.32237998	
0.5505976	-0.9870681	-0.8068758	
0.24483827	0.52717257	0.96523654	
-0.47169733	-0.31202534	-0.87033325	
-0.14524487	0.81634015	1.020095	
0.8357539	-0.18121037	0.55211085	
0.030875646	0.69908464	1.0163996	
0.14394286	0.612236	0.9953089	
0.54715884	0.22327106	0.81371844	
0.3219929	0.4570881	0.9353818	
-0.48525542	0.97033656	0.90500724	
-0.37434795	-0.413267	-0.9208193	
-0.27668256	-0.5067066	-0.9599794	
0.5397845	-0.9849736	-0.81553125	
-0.6851153	-0.05421674	-0.71267354	
0.7796295	-0.0872431	0.61808413	
0.9787896	-0.8412693	-0.13508873	
-0.92980033	0.3675081	-0.37641412	
-0.14560577	-0.62035334	-0.99505126	
-0.9729448	0.49159345	-0.25420332	
0.14726663	-0.8263586	-0.9985348	
0.67168164	-0.99991393	-0.69348276	
0.41470474	0.36656842	0.89169794	
-1.0026157	0.67871636	-0.035683744	
-0.29862577	-0.48638237	-0.95215565	
0.131526	0.62220776	0.9982908	
0.06256414	0.67563975	1.0118843	
-0.45049337	-0.3348167	-0.88234365	
-0.15785575	-0.6102881	-0.99262273	
-0.37089297	0.9307569	0.96420366	
-0.090319134	-0.66436034	-1.0038038	
-0.98259544	0.81391865	0.16641654	
0.07187723	0.66861665	1.010347	
0.97310406	-0.85356003	-0.15768132	
0.49460182	0.2823227	0.8469762	
0.16646168	0.5938768	0.9894937	
0.20611176	0.5606817	0.9779953	
0.0308766	-0.75260746	-1.0100496	
-0.33625308	-0.450637	-0.9374302	
-0.9941086	0.7722746	0.098271765	
-0.18136585	-0.5906515	-0.9874691	
0.168692	0.59203905	0.98888946	
-0.9554917	0.87064385	0.27195126	
0.051234595	0.68410224	1.0136263	
-0.8589881	0.21816352	-0.5074684	
0.13409755	-0.8185736	-1.0007334	
-0.33482495	-0.45201463	-0.9380195	
-0.65581644	0.9994805	0.7690517	
0.22374007	0.5455631	0.9723734	
0.88917917	-0.28354672	0.47580367	
-0.9346746	0.899172	0.33301476	
-0.7469837	0.03347252	-0.65089273	
-0.12679115	-0.63559043	-0.9984368	
0.16969073	0.59121495	0.9886172	
0.5316693	0.2410014	0.8238546	
1.0039684	-0.7264629	0.0415686	
0.38369623	0.39765656	0.9072673	
-0.057744153	0.7609008	1.0229505	
-0.3091876	0.9039095	0.9870223	
-0.09694353	-0.6592102	-1.002947	
0.38952857	-0.9421832	-0.9141904	
-0.7865088	0.094043575	-0.60589504	
0.61786026	-0.9967482	-0.74781066	
-0.1735254	-0.5972468	-0.9892596	
0.22712612	-0.87039596	-0.98011684	
-0.9989243	0.6204402	-0.10942488	
1.0041181	-0.72358465	0.045401834	
-0.9659022	0.46776703	-0.27879667	
-0.46794346	-0.31609172	-0.872502	
0.8764382	-0.25765252	0.49560928	
0.17022696	0.5907722	0.98847055	
0.18985394	0.57442766	0.98290294	
0.91223764	-0.93084574	-0.3298498	
-0.88923216	0.9411966	0.43926644	
0.96011955	-0.876611	-0.20287085	
0.030895084	-0.7526201	-1.0100491	
-0.51111984	0.9772608	0.8883194	
-0.29680422	0.89809567	0.9908833	
0.95455486	-0.4410477	0.34614	
-0.3663129	-0.4212501	-0.92446685	
0.26816562	0.506458	0.95683074	
-0.267429	0.88375795	0.9991148	
-0.9990109	0.621218	-0.10847988	
0.9067268	-0.32117382	0.44634828	
0.73908144	-0.025394209	0.6596874	
1.0044543	-0.71506053	0.056622393	
-0.9911062	0.5684981	-0.17043924	
-0.9889174	0.5572621	-0.18313363	
0.8321584	-0.17483719	0.5566998	
-0.61685103	-0.14313558	-0.7712481	
0.8086442	-0.13442901	0.58539665	
-0.421303	0.9499206	0.9409341	
-0.68014747	-0.060940318	-0.71724725	
1.004667	-0.7029099	0.07228903	
0.27874675	0.496928	0.95284027	
0.16186589	0.5976525	0.990723	
-0.97625345	0.83047163	0.1954674	
0.34640005	-0.9255542	-0.9355953	
-0.59104294	0.99327385	0.82822335	
0.93892795	-0.39819348	0.38320702	
-0.6260663	0.9974558	0.79748476	
-0.79411453	0.98563504	0.60271156	
0.26535168	0.5089782	0.95787334	
-0.123888925	-0.63791686	-0.99892175	
0.18594933	-0.8483768	-0.9907154	
-0.9523489	0.4267461	-0.3198211	
-0.96441823	0.46299946	-0.2836481	
-0.22409666	-0.55388266	-0.9764508	
0.99845535	-0.6167967	0.17397141	
-0.74974436	0.037574958	-0.6479054	
0.92965794	-0.3747167	0.40289563	
-0.12933823	-0.6335434	-0.9980029	
-0.24426308	-0.536044	-0.9705135	
0.8207132	-0.15490359	0.57094073	
0.9548097	-0.44178784	0.34548607	
0.98691374	-0.5539939	0.2399295	
-0.8544603	0.20977044	-0.5144023	
0.95514554	-0.44276604	0.34462106	
0.2187477	0.5498674	0.9739971	
0.13409755	-0.8185736	-1.0007334	
-0.9955222	0.59458834	-0.14029162	
0.070274495	0.6698296	1.0106184	
0.46756783	-0.967477	-0.8678146	
0.64006877	0.11038898	0.7464315	
0.98135906	-0.5306244	0.26307863	
0.20231405	0.5639095	0.97916543	
-0.28150713	0.89072424	0.99533105	
-0.90250695	0.930968	0.41097552	
0.6495898	0.09811022	0.73884207	
-0.9970717	0.7563915	0.07386456	
-0.5241948	-0.25367308	-0.8380308	
-0.05572822	-0.69070727	-1.0074213	
-0.26206663	-0.52003425	-0.9648796	
-0.42334482	-0.3633819	-0.89688444	
-0.91392916	0.33023846	-0.4105774	
-0.35015726	-0.43713722	-0.9315673	
0.09798228	0.6486098	1.0055374	
0.6279867	0.12576362	0.7558621	
-0.35957816	-0.42789933	-0.92746454	
1.0024388	-0.74604404	0.014859044	
0.4765484	-0.9699733	-0.8618191	
0.74006397	-0.02684324	0.658728	
-0.123888925	-0.63791686	-0.99892175	
0.4891437	0.28828102	0.8502497	
0.9230774	-0.35875258	0.41605413	
-0.7256491	0.0023496854	-0.6732728	
-0.6923228	0.9998477	0.73099315	
-0.98069996	0.5208197	-0.22320001	
-0.6450798	-0.10723578	-0.748101	
-0.70833784	-0.022196	-0.69057196	
-0.3384642	-0.44850087	-0.93651307	
-0.76984084	0.0680013	-0.62547696	
-0.9475636	0.4133906	-0.33284166	
1.0016662	-0.64321625	0.14433442	
-0.5999069	0.9945071	0.82071185	
0.9097403	-0.32789925	0.4409936	
0.7913898	-0.9881671	-0.5445128	
0.6591121	0.08568082	0.73110753	
0.13369605	0.6204728	0.9977812	
0.58577603	-0.9928723	-0.77713776	
-0.2940827	-0.49062148	-0.9538215	
0.8812731	-0.2673514	0.48823333	
-0.9921407	0.57413673	-0.16400473	
-0.07589049	-0.67546177	-1.0054882	
0.98586696	-0.5493751	0.24455968	
-0.9947966	0.5898825	-0.1458012	
-0.039957825	-0.70241386	-1.0085891	
-0.14894977	-0.617617	-0.99440575	
0.8089127	-0.13487884	0.585081	
0.952467	-0.43503767	0.35143197	
-0.77268404	0.9908308	0.6328666	
-0.94771653	0.41380998	-0.3324352	
-0.255239	-0.52620304	-0.9670838	
-0.21885198	-0.5584707	-0.97791755	
-0.042512693	0.7506744	1.0224805	
0.57937914	0.18545003	0.79168975	
0.33992463	0.44013822	0.92760116	
-0.9651	0.4651802	-0.28143176	
-0.99954724	0.7388856	0.047835387	
0.13147649	0.6222473	0.99830234	
0.95807403	-0.8797643	-0.20937736	
0.5139983	-0.9794137	-0.83528435	
-0.61385465	0.9962102	0.80852777	
0.07147715	0.66891956	1.0104151	
-0.10801311	-0.6505295	-1.001398	
0.9482698	-0.42324257	0.36172667	
-0.14346361	0.8152691	1.0202504	
0.14820498	0.60878843	0.9942485	
-0.6118754	-0.14934625	-0.77518237	
-0.18488193	-0.5876786	-0.98664284	
-0.9339146	0.9000692	0.33505186	
0.891692	-0.28878665	0.47175106	
0.7567231	-0.051772192	0.6421101	
0.27086535	0.50403446	0.9558232	
0.08253021	0.66050935	1.008473	
-1.0014553	0.6488777	-0.07421177	
0.10829177	0.64057845	1.0034368	
0.96932083	-0.48691025	0.30465138	
0.9994895	-0.76853365	-0.017293729	
0.27153936	0.5034285	0.95557046	
-0.22451904	-0.5535122	-0.9763313	
0.73417956	-0.99751854	-0.62121665	
0.9460271	-0.89638716	-0.24518998	
-0.9132597	0.9215833	0.3865811	
0.13936344	0.6159262	0.9964273	
-0.5492139	-0.22483364	-0.8212866	
-0.98476887	0.5379428	-0.20457797	
-1.0005711	0.6371371	-0.08891817	
-0.7708413	0.9912152	0.63537145	
-0.72140765	-0.0037205522	-0.67757976	
-0.19980061	-0.5749598	-0.9829763	
0.0046935007	0.7179263	1.0192815	
0.95873433	-0.8787582	-0.20729199	
-0.06532692	-0.68348825	-1.0065624	
-0.13242505	-0.631056	-0.9974668	
0.39940792	0.38201064	0.89950037	
-0.74233484	0.99601793	0.6724926	
-0.76041025	0.05359721	-0.6361548	
-1.0025296	0.6734675	-0.04258696	
0.89997953	-0.30640954	0.45800582	
-0.23155984	0.86523813	1.0074434	
0.9675576	-0.48106787	0.31005087	
-0.1022131	-0.6550895	-1.0022278	
0.8204252	-0.98006135	-0.5007578	
-0.6288939	-0.12796062	-0.76154786	
0.48730436	-0.97284615	-0.8544533	
-0.82186776	0.15210293	-0.5609294	
0.6384482	-0.99847525	-0.7278187	
-0.91912854	0.34212807	-0.39979255	
0.40415698	0.3772388	0.8971035	
0.14847347	0.6085708	0.9941809	
-0.9408992	0.8914856	0.31587988	
0.89638835	-0.2987071	0.46403566	
0.99204785	-0.8031522	-0.07038292	
0.15649608	-0.8317277	-0.9968544	
-0.9930518	0.7771522	0.10592928	
0.82975507	-0.9768716	-0.4858728	
0.9877127	-0.5575971	0.23629792	
-0.17594084	-0.59521997	-0.98871577	
-0.5799025	0.99156225	0.837414	
-0.21965018	-0.5577738	-0.97769636	
-0.16879418	-0.6012041	-0.9903053	
-0.38401136	-0.40359354	-0.91632986	
-0.63874006	-0.11539944	-0.7534251	
0.017532423	-0.743453	-1.0102533	
0.8395436	-0.97318065	-0.4697749	
-0.9866779	0.8014096	0.14525355	
-0.039957825	-0.70241386	-1.0085891	
0.8736897	-0.95708215	-0.40917253	
0.966801	-0.47859642	0.31232455	
0.47430667	0.30432102	0.85898256	
-0.38332158	-0.40428662	-0.916654	
-0.5777599	0.9912127	0.8391502	
-0.99887305	0.6199836	-0.10997919	
0.22590047	0.54369485	0.971663	
-0.55481017	-0.21828604	-0.81741625	
-0.88004136	0.94752073	0.45783138	
-0.7750652	0.07608115	-0.6194398	
0.999672	-0.6258365	0.16396914	
0.6874795	0.047716994	0.70716274	
-0.71666956	-0.010457874	-0.6823379	
0.67168164	-0.99991393	-0.69348276	
-0.57250726	-0.19733873	-0.80486715	
-0.93149596	0.90286857	0.34146017	
0.05846761	-0.77108634	-1.0089115	
0.28014645	0.49566108	0.9523042	
-0.92807287	0.36330283	-0.38032213	
1.0046599	-0.6967035	0.080149435	
-0.63991696	-0.11388856	-0.7524424	
1.0039865	-0.6736236	0.10859162	
-0.7927039	0.9860198	0.60475665	
0.68202895	0.055124685	0.7118728	
1.0039684	-0.7264629	0.0415686	
-0.19817892	-0.57635057	-0.98338735	
0.59349614	0.1684561	0.78161836	
0.18984184	-0.8505215	-0.98981464	
-0.96477824	0.8546538	0.24036951	
0.54715884	0.22327106	0.81371844	
0.60991037	-0.9959192	-0.75528073	
-0.8529002	0.96320045	0.50859034	
0.71946377	0.0030706464	0.67838585	
-0.9442338	0.8870992	0.30634233	
-0.12573832	0.8044784	1.0215724	
-0.9849917	0.53892714	-0.20349677	
-0.5327877	0.9824311	0.8733321	
-0.9233046	0.9117632	0.3623806	
0.4620597	0.31739235	0.86601114	
-0.16945335	0.83065283	1.0175672	
-0.9844918	0.5367265	-0.20591258	
0.6309456	-0.99791723	-0.73521376	
1.0031825	-0.66059756	0.124131	
-0.6410186	0.998657	0.78347147	
-0.968473	0.8474989	0.22675039	
-0.038427502	-0.7035396	-1.0086862	
0.39591962	0.38550296	0.9012463	
-0.9412679	0.39652243	-0.34906447	
-0.8879593	0.94210726	0.4418846	
0.86005753	-0.22583804	0.5194651	
-0.1743389	-0.5965647	-0.9890772	
0.72765553	-0.0087094195	0.6706811	
1.0039321	-0.72711015	0.040703394	
0.57925606	0.18559696	0.7917764	
-0.9489808	0.880493	0.29228327	
-0.19486216	0.845179	1.0140682	
-0.7154666	-0.012161199	-0.68353707	
1.0013764	-0.64041525	0.14753602	
0.53992504	0.23158662	0.8184879	
-0.6922168	-0.044529665	-0.70604306	
-0.61146015	-0.14986308	-0.77550876	
-0.311896	-0.4739059	-0.9471518	
0.49241552	-0.9741661	-0.85088176	
0.919552	-0.3504126	0.4228579	
-0.5458766	-0.228721	-0.82357246	
0.5121829	0.2629136	0.8362055	
-0.81890625	0.14707655	-0.5648952	
0.97718745	-0.5145975	0.27857006	
-0.76534635	0.061107825	-0.6306007	
-0.88743097	0.2735143	-0.46065122	
-0.2595842	-0.52228135	-0.9656873	
-0.2930032	0.8962835	0.9920214	
0.5595777	0.20884754	0.8053817	
-0.6574082	-0.091184944	-0.7375307	
-0.3861603	-0.40143144	-0.9153162	
0.06257226	0.67563367	1.011883	
-0.99645734	0.76001924	0.07937025	
-0.7042484	-0.027907714	-0.694553	
-0.916377	0.33580032	-0.4055453	
-0.61113054	-0.1502731	-0.7757676	
0.99148375	-0.80519617	-0.073671885	
0.4174349	-0.9519542	-0.89876235	
0.08020101	0.66228867	1.0088934	
0.69549435	0.036721557	0.7001376	
-0.8738073	0.95149624	0.46999866	
0.22713128	0.54262894	0.97125614	
0.1596539	-0.83354807	-0.996253	
0.952938	-0.8872303	-0.22513407	
-0.0638254	-0.6846222	-1.0067041	
0.3854535	-0.9406906	-0.91633844	
-0.9517746	0.42511666	-0.32141817	
-0.5545611	-0.21857822	-0.8175895	
-0.31524324	0.9067019	0.9850484	
0.9633537	-0.871391	-0.19228257	
0.08198584	-0.7863543	-1.0071701	
0.7794338	-0.086933635	0.6182957	
0.69775045	0.033603895	0.6981383	
-0.20499578	-0.57049084	-0.9816387	
-0.4578273	0.96213824	0.9213244	
-0.0126307085	0.7301284	1.0207576	
0.76980907	-0.99262744	-0.5748006	
-0.99127686	0.5694125	-0.1693987	
0.9988354	-0.77244055	-0.023055084	
0.13953623	-0.8218064	-0.9998536	
-1.0009118	0.64130974	-0.083719365	
-0.2181418	-0.5590904	-0.97811365	
-0.82439595	0.9757587	0.55655295	
0.6818192	0.05540856	0.7120529	
-0.657988	0.9995698	0.7668883	
-0.5297893	0.98175085	0.87546194	
0.9894399	-0.56564677	0.22812209	
-0.92146516	0.9136457	0.36692488	
-1.0014099	0.7194256	0.019876815	
-0.10614905	-0.6519978	-1.0016689	
0.893429	-0.9449523	-0.37029973	
-0.91238767	0.3267674	-0.4137064	
0.5392999	0.2323023	0.8188971	
0.97988015	-0.52481437	0.2687294	
-0.30417514	-0.48118204	-0.95008814	
0.25192767	0.52091986	0.9627391	
-0.58790666	0.99281	0.8308385	
-0.0638254	-0.6846222	-1.0067041	
0.36353168	-0.9323782	-0.92744195	
0.2885096	-0.900422	-0.95983016	
0.7183419	0.004672471	0.67942995	
-0.7219568	-0.0029367348	-0.67702466	
-0.38524017	-0.4023577	-0.91575104	
0.9797366	-0.524259	0.2692675	
0.9941972	-0.7948113	-0.057150595	
-0.09694353	-0.6592102	-1.002947	
-0.17918122	0.8362748	1.016331	
0.9745839	-0.5051084	0.287603	
0.9841035	-0.54183465	0.25205985	
0.49973735	0.27668765	0.8438659	
-0.42657906	-0.36001438	-0.89520085	
0.63338166	-0.99810755	-0.73282665	
0.8993119	-0.30496952	0.45913583	
-0.4949489	0.9730254	0.8989034	
1.0039321	-0.72711015	0.040703394	
0.3646827	0.4163064	0.9163346	
0.19373748	0.5711612	0.98175484	
1.0045887	-0.70954883	0.06377562	
-0.21441734	-0.56233376	-0.9791328	
0.7814144	-0.0900694	0.61615	
-0.10965208	-0.6492363	-1.0011562	
0.046635456	-0.7632364	-1.0095185	
0.8021581	-0.12364137	0.5929455	
-0.6890977	0.9999158	0.73450434	
0.28194043	-0.8973721	-0.9622633	
-0.94771653	0.41380998	-0.3324352	
0.10098078	-0.7983574	-1.0052387	
-1.0006251	0.6377754	-0.088124864	
-0.9328367	0.90132725	0.33792192	
-0.48077592	-0.30213404	-0.86501217	
0.9793903	-0.5229225	0.2705608	
-0.985428	0.5408695	-0.20135957	
-0.87041044	0.23981646	-0.4893825	
0.37810564	0.4031721	0.909971	
-0.97972995	0.5169461	-0.22736472	
0.90936106	-0.32704812	0.44167283	
-0.011805303	0.72955185	1.0206951	
-0.58739287	-0.17942508	-0.7939371	
0.9398876	-0.40069726	0.38108256	
-0.7381525	0.020467063	-0.6603055	
-1.0018743	0.65594786	-0.06523592	
-0.30514285	0.9020258	0.98830914	
-0.97972995	0.5169461	-0.22736472	
0.75759095	-0.99463135	-0.59119475	
-0.21649107	-0.56052923	-0.9785673	
0.9974745	-0.77983606	-0.0341131	
-0.33322328	0.9147939	0.978852	
0.9390145	-0.39841866	0.38301623	
0.5759772	0.18950559	0.7940777	
0.5388173	-0.98477936	-0.81629467	
-0.7360419	0.017384823	-0.66252345	
0.95879406	-0.8786669	-0.20710324	
0.8736897	-0.95708215	-0.40917253	
-0.16809139	0.82985973	1.0177301	
0.21315771	0.5546657	0.9757856	
0.752597	-0.045532927	0.6462897	
-0.23541155	-0.54391235	-0.97317755	
0.891692	-0.28878665	0.47175106	
0.31367186	-0.9117337	-0.9499174	
0.8197374	-0.15322794	0.57213026	
-0.056721143	0.7602192	1.0229278	
-0.79842854	0.11316156	-0.5912905	
0.23504025	0.53575355	0.9686061	
-0.31371891	0.9060022	0.9855507	
-0.4544534	0.9610709	0.923236	
0.8032003	-0.12536496	0.59174246	
0.73417956	-0.99751854	-0.62121665	
0.11053086	-0.80428046	-1.0040885	
-0.9659022	0.46776703	-0.27879667	
0.8050315	-0.12840249	0.58961946	
0.76038337	-0.057344094	0.638366	
-0.009676762	0.7280628	1.0205303	
0.9547412	-0.4415885	0.3456622	
0.21220943	0.55547744	0.9760859	
-0.6146385	0.9962971	0.8078295	
0.9981577	-0.61471	0.17626064	
0.79440606	-0.110934705	0.6017788	
0.18873021	0.5753708	0.9832322	
-0.956165	0.4377755	-0.30894697	
-0.9852296	0.5399838	-0.20233469	
-0.99012035	0.56332994	-0.17629912	
1.004657	-0.6963276	0.08062244	
-0.91281885	0.32773605	-0.41283405	
-0.56576395	0.98913753	0.8486864	
0.12324043	-0.8120461	-1.002371	
0.8646251	-0.96189904	-0.4260043	
0.9954249	-0.59724754	0.19513948	
0.8526977	-0.96761394	-0.44730076	
-0.3661014	-0.42145947	-0.92456174	
0.06579129	0.67321295	1.0113623	
-0.082389005	0.7770905	1.0231153	
-0.7835573	0.98836523	0.61780727	
0.11926683	0.6319475	1.0010768	
-0.1542154	-0.6132911	-0.9933628	
-0.83549935	0.9712829	0.5384423	
-1.0024344	0.66964436	-0.04758031	
0.9473637	-0.42074302	0.36389315	
-0.9936153	0.58262306	-0.1542374	
-0.2988333	-0.48618835	-0.95207894	
-0.97040683	0.48275834	-0.2633917	
0.9903268	-0.80922526	-0.080210395	
-0.22634712	0.8624564	1.0084996	
0.5919511	-0.99372643	-0.7716608	
-0.5536802	-0.21961099	-0.8182014	
0.9811731	-0.5298858	0.2637992	
0.99236435	-0.58023775	0.21307379	
0.9913469	-0.57500666	0.21850349	
0.9642133	-0.47029105	0.31992027	
0.49953184	0.2769137	0.8439909	
0.16489482	0.59516567	0.98991525	
-0.9532239	0.42924362	-0.31736845	
0.31555685	0.4631093	0.938097	
0.9801286	-0.5257806	0.26779246	
0.9888306	-0.5627644	0.23105964	
0.2580353	-0.88594073	-0.97058356	
-1.0004267	0.7308352	0.03615	
0.98081154	-0.5284562	0.26519215	
0.34788698	-0.9261578	-0.9349056	
-0.97754675	0.5084766	-0.23641042	
0.15892464	-0.8331284	-0.9963931	
0.5709364	0.19548742	0.79758865	
-0.04204079	-0.7008787	-1.0084523	
0.49329302	0.2837542	0.847764	
-0.84625524	0.19481565	-0.526653	
0.94997066	-0.42797798	0.35760796	
-0.29119658	-0.493306	-0.95486724	
-0.9129252	0.32797495	-0.41261888	
0.72479135	-0.004573764	0.6733914	
-1.0019319	0.65705186	-0.063826	
0.87471807	-0.2542375	0.49819455	
-0.6101085	-0.15154366	-0.77656925	
-0.026046067	-0.71258104	-1.0093668	
0.3180007	0.4608268	0.93707085	
0.7883188	-0.10109308	0.6085778	
-0.26206663	-0.52003425	-0.9648796	
0.62155944	0.1338511	0.7607902	
-0.16320941	-0.60585344	-0.9915061	
-0.07651392	0.7732713	1.0231434	
0.67755395	0.06116532	0.7157001	
0.2803534	-0.8966294	-0.9628415	
0.72606915	-0.0064165653	0.6721844	
0.87551254	-0.25581262	0.49700287	
-0.7724344	0.9908834	0.6332068	
0.17052847	-0.83975226	-0.9940779	
-0.4897945	-0.29222724	-0.8596181	
-0.9957734	0.7638266	0.08519181	
0.86327004	-0.23195775	0.5149154	
0.9917951	-0.5772888	0.21613951	
-0.9952725	0.76648045	0.08927623	
1.0026613	-0.6539537	0.13192324	
0.89898217	-0.30425993	0.45969218	
0.109676026	0.6394944	1.0031462	
-1.0004857	0.6361426	-0.09015282	
-0.26346615	-0.51876533	-0.9644212	
0.48994407	0.2874093	0.84977174	
0.4063484	0.37503013	0.8959898	
0.8962465	-0.29840487	0.46427155	
0.6228758	0.1321997	0.7597858	
0.28873032	0.48785868	0.94897383	
-0.9132597	0.9215833	0.3865811	
-0.9958306	0.76351666	0.08471616	
0.9991618	-0.62193644	0.16830158	
0.65799963	-0.9995311	-0.7079378	
0.29178962	0.4850643	0.9477693	
-0.2877348	-0.49651733	-0.9561088	
0.095022015	0.65090233	1.0061197	
-0.013826825	-0.72138727	-1.0098534	
0.29598108	0.48122415	0.946104	
0.9063687	-0.93555564	-0.34288102	
0.93297976	-0.38298786	0.39600602	
0.75168824	-0.9954738	-0.5989319	
0.34567985	-0.9252611	-0.9359281	
-0.99491227	0.5906189	-0.14494115	
-0.9935308	0.5821214	-0.15481766	
-0.5427827	-0.23231365	-0.82567716	
0.8944791	-0.9442362	-0.3681366	
-0.051580977	-0.6938044	-1.0077577	
-0.60199535	0.9947807	0.8189161	
0.47674307	-0.97002643	-0.86168766	
0.98331386	-0.53854764	0.25530684	
0.86005753	-0.22583804	0.5194651	
-0.21294966	0.8552036	1.0110384	
0.40750036	-0.9485665	-0.9043994	
-1.0021011	0.7079654	0.0038546706	
-0.5633165	-0.20826384	-0.8114437	
0.5595777	0.20884754	0.8053817	
-0.61721945	0.99657667	0.8055204	
-0.0689984	-0.6807082	-1.0062042	
0.5695357	-0.9903883	-0.79117167	
-0.06212975	-0.6859006	-1.0068609	
-1.0026109	0.67831093	-0.036218964	
-0.36006388	-0.42742103	-0.92725015	
0.9118854	-0.9311371	-0.33064345	
-0.4477292	0.95890594	0.9269843	
1.0026549	-0.65387696	0.1320128	
0.99990207	-0.6276533	0.16194192	
0.33889917	0.44111452	0.92805475	
-0.10810692	0.7935084	1.0224861	
-0.46555725	-0.3186695	-0.8738711	
0.3224852	0.45662615	0.9351725	
0.3221711	0.45692092	0.93530613	
-0.2809009	-0.50282896	-0.9585188	
0.19789466	0.5676528	0.9805091	
-0.67868024	-0.062917955	-0.7185881	
-0.4137748	-0.37329137	-0.9017905	
-0.043022312	0.7510193	1.0225008	
-0.9621561	0.45587808	-0.29085276	
0.12778178	0.6251936	0.9991584	
0.959837	-0.4567242	0.33218372	
0.33992463	0.44013822	0.92760116	
-0.87460625	0.95100015	0.4684574	
0.19268796	0.572045	0.9820665	
0.46988377	-0.9681292	-0.86628175	
0.929086	-0.91545254	-0.28997275	
1.0030378	-0.7396638	0.023686446	
0.8906498	-0.28660768	0.4734382	
-0.62341684	-0.13488741	-0.7659911	
-0.39985925	0.9420856	0.95135856	
0.93297976	-0.38298786	0.39600602	
-0.93445605	0.3790466	-0.36561948	
0.9864153	-0.55178016	0.24215217	
-0.91350543	0.32928184	-0.41144064	
0.40415698	0.3772388	0.8971035	
1.0037359	-0.6690186	0.1141256	
1.0045577	-0.68953913	0.08910837	
0.12595895	-0.81368977	-1.0019757	
-0.120663665	0.80134505	1.0218761	
0.22713128	0.54262894	0.97125614	
-0.9714721	0.48642933	-0.25958398	
0.9291955	-0.91534215	-0.2897001	
-0.5435161	-0.23146303	-0.8251795	
-1.0023762	0.6677208	-0.050081678	
-0.6213114	0.99699855	0.80182683	
0.8821169	-0.2690596	0.48692903	
0.35722747	-0.9299002	-0.93049526	
-0.98253477	0.81409204	0.16671441	
-0.9994157	0.6249741	-0.10390251	
-0.5095349	-0.27025446	-0.84742934	
-0.09694353	-0.6592102	-1.002947	
-0.5086013	0.976622	0.8900012	
-0.9979539	0.61223483	-0.11933481	
0.8640912	-0.23353097	0.51374286	
1.000476	-0.7620742	-0.007886044	
0.26816562	0.506458	0.95683074	
-0.9505823	0.42175758	-0.32470307	
-0.48428103	-0.2982933	-0.8629285	
0.21229136	0.55540735	0.97606003	
1.0024452	-0.65144247	0.13484584	
-0.8595272	0.21916977	-0.50663424	
0.07086562	0.66938245	1.0105187	
-0.98293877	0.8129319	0.16472347	
-0.7019698	0.99952143	0.7203102	
0.45707068	0.32267442	0.86882836	
-0.7060729	0.99932575	0.7156829	
-0.29308775	-0.4915477	-0.9541831	
-0.77629113	0.0779879	-0.61801004	
0.7552558	-0.049548425	0.64360136	
-0.16770348	-0.602114	-0.99054277	
0.8878967	-0.28089005	0.47785258	
0.03574475	0.6955277	1.0157784	
-0.3665711	0.9289951	0.966001	
0.9991136	-0.77081037	-0.020644419	
0.5316693	0.2410014	0.8238546	
0.94388956	-0.8990382	-0.25115916	
-0.15785575	-0.6102881	-0.99262273	
-0.20897505	-0.5670539	-0.98059285	
0.9606729	-0.45927244	0.32989374	
0.89315057	-0.9451409	-0.37087163	
-0.85964197	0.9596819	0.49649435	
0.839559	-0.18801601	0.5471909	
-0.3040259	-0.48132223	-0.95014423	
0.9840297	-0.5415251	0.25236616	
-0.8581857	0.21666849	-0.50870657	
0.7295285	-0.01142379	0.66889906	
-0.99205786	0.7814628	0.11276343	
-1.0026258	0.67967665	-0.0344147	
-0.068681	-0.68094903	-1.006236	
-0.43408522	-0.35216212	-0.89124274	


==> xiezhenzi_compare_x.txt <==
-0.08230195	0.4450944	1.0231159	
-0.7256328	-0.70710486	-0.67328954	
-0.9642776	-0.62691534	-0.2841023	
-0.13487688	0.4145985	1.0209416	
0.9936667	0.5723522	0.20576565	
-0.48336795	-0.67469347	-0.8634728	
-1.0025599	-0.5217271	-0.040599875	
-0.60028464	0.07367598	0.82038784	
-0.5960183	-0.6969458	-0.787442	
-0.026805215	-0.49649426	-1.0093304	
0.33787352	-0.2736969	-0.93948406	
-0.3379549	0.2822616	0.97713685	
0.3864412	0.64962435	0.9059282	
-0.7476721	-0.706686	-0.65014994	
0.8520383	0.6912179	0.53057015	
-0.6966671	-0.016619947	0.726216	
0.5734914	0.69388735	0.7958131	
-0.85167956	-0.6921386	-0.51859844	
0.66451555	-0.01578146	-0.7011107	
-0.6761473	-0.7055499	-0.7208921	
-0.14620921	-0.5548754	-0.99493563	
-0.82424104	-0.6984324	-0.5577223	
-0.85584337	-0.69098437	-0.5122977	
0.4105379	0.6567003	0.89384687	
-0.95021087	-0.6414814	-0.32571805	
0.9748251	0.3724757	-0.15106454	
-0.52139634	-0.6833831	-0.83984816	
-0.56972975	-0.6927262	-0.8068683	
0.03905405	-0.46109223	-1.0098133	
0.292978	0.61877555	0.9472989	
-0.046189643	-0.5064879	-1.0081638	
0.9949772	0.4321329	-0.052028127	
-0.86392015	-0.20435873	0.48865187	
0.4775388	-0.17121358	-0.86114943	
-0.73414844	-0.054514498	0.682618	
0.4944944	-0.15806717	-0.8494158	
0.75998294	0.7059679	0.6387773	
-1.0015508	-0.49258938	0.017069466	
0.588862	0.6963123	0.78495353	
0.6983016	0.70672536	0.69764847	
-0.9999078	-0.5492198	-0.09792145	
1.0046488	0.5012463	0.069185756	
-0.24259627	-0.5962639	-0.97102225	
-1.0001456	-0.54777944	-0.09483694	
0.12370547	-0.41238555	-1.002304	
-1.0020274	-0.49833196	0.005923518	
-0.15562505	0.40214393	1.0191063	
-0.058572102	-0.5127686	-1.0071784	
-0.09822826	-0.5323358	-1.0027746	
-0.55387354	-0.6898806	-0.8180672	
-0.37491503	0.2556046	0.96250355	
0.37742501	0.64688164	0.910298	
-0.90409166	-0.6726218	-0.430049	
0.63949543	-0.038110442	-0.7267764	
-0.9975062	-0.56101	-0.12355151	
-0.62627316	-0.700987	-0.7636805	
0.7956389	0.70258236	0.6003872	
0.964979	0.35031885	-0.18681091	
0.07643946	-0.44001913	-1.0076454	
-0.4334679	0.2116568	0.934666	
-0.8671941	-0.6875351	-0.494565	
-0.85872924	-0.6901503	-0.5078682	
0.30773383	0.62399465	0.94134223	
-0.98800546	-0.589234	-0.1881098	
-0.88778234	-0.23685127	0.4422474	
-0.69067943	-0.70633745	-0.70748776	
0.9984792	0.44732866	-0.026060216	
0.17269945	0.57157636	0.9877908	
-0.836851	-0.69580793	-0.5402298	
-0.9997708	-0.47795153	0.045038976	
-0.87896866	-0.6834443	-0.47522283	
0.6559056	-0.023530044	-0.7101103	
0.7594401	0.7060009	0.63933414	
-0.25161716	-0.59986305	-0.968231	
-0.4343784	-0.6618907	-0.89108676	
0.43626532	0.6638374	0.8802929	
1.000672	0.5468013	0.1547604	
-0.48093447	-0.6740993	-0.86491823	
0.027089648	0.5036974	1.0168643	
0.3277218	0.6308591	0.9329306	
0.99613005	0.43680742	-0.044075437	
0.7706401	0.7052125	0.6276853	
-0.060473286	-0.5137258	-1.0070106	
0.13301599	0.5542283	0.9979414	
0.97511345	0.60948396	0.2858013	
0.95881516	0.6301648	0.33495182	
-0.9026921	-0.6733114	-0.43272823	
0.7279815	0.70707697	0.6703715	
0.19761354	0.58202255	0.98059386	
0.31598124	0.6268558	0.93791926	
0.65158355	0.7038735	0.7372347	
0.9945784	0.56971645	0.2003767	
-0.9989428	-0.47269708	0.05493238	
0.036354236	0.5083611	1.0156988	
0.98714453	0.40537336	-0.096988626	
0.9480668	0.64083576	0.36221406	
-0.8810668	-0.6826555	-0.4716652	
0.49773332	-0.15553716	-0.8471165	
-0.98971885	-0.43285382	0.12769777	
-0.9786732	-0.40012813	0.18483596	
0.10850408	0.54308015	1.0033925	
0.59804314	-0.07393044	-0.7661806	
0.9887138	0.41021797	-0.08891715	
-0.92917126	-0.6580519	-0.37784335	
0.31071258	0.62503266	0.94011366	
-0.52624464	0.13742726	0.8779565	
-0.99283963	-0.44416797	0.10741641	
0.8724225	0.6847064	0.5016139	
0.13334659	0.5543764	0.99786365	
-0.991561	-0.58052486	-0.16764873	
0.98139936	0.5992777	0.26292205	
-0.090224184	-0.5284541	-1.0038158	
-0.91070443	-0.66920406	-0.41708872	
-0.7644546	-0.70584357	-0.63160956	
-0.4308938	-0.66091406	-0.89293426	
-0.6047125	0.06972167	0.8165648	
-0.8135318	-0.70033777	-0.57199275	
-0.12848377	0.41838813	1.0213941	
-0.99672437	-0.5641444	-0.13048609	
0.067239545	0.5235707	1.0111245	
0.9940439	0.57127833	0.20356625	
1.0021557	0.53841203	0.13854621	
-1.001804	-0.49544495	0.011539676	
-0.9628838	-0.6285293	-0.2885592	
0.080582134	0.5299806	1.0088248	
0.738741	0.70688766	0.6600193	
0.59169793	0.6967365	0.78291595	
0.61884564	0.7004153	0.762853	
-0.37390956	-0.6437581	-0.9210203	
1.0041584	0.48869583	0.04652273	
-0.06905856	0.45253682	1.0231184	
0.33437	0.63308936	0.93004537	
0.21621343	0.5895955	0.97481185	
-0.9721444	-0.61688745	-0.25714475	
0.5840217	0.6955715	0.7884067	
0.65125054	0.7038441	0.7375036	
-0.27947295	0.32278734	0.99589604	
-0.9758223	-0.3928175	0.19731086	
-0.24050638	-0.59542316	-0.9716553	
0.8145452	0.6996987	0.5783973	
1.000621	0.45869023	-0.006416551	
0.7804909	0.70432556	0.61715186	
-0.6867856	-0.7061521	-0.7111238	
-0.6380616	-0.702311	-0.7539905	
-0.19720083	-0.5774312	-0.9836339	
-0.49107438	-0.6765452	-0.8588437	
-0.7048759	-0.7068484	-0.69394475	
0.083154686	-0.43616018	-1.0070648	
-0.28277713	-0.6119228	-0.95786256	
-0.78207856	-0.70442283	-0.61119217	
-0.22314331	0.35995448	1.0091298	
-0.49630308	-0.6777757	-0.85565764	
0.51369625	-0.14297812	-0.8355086	
-0.90548843	-0.26262105	0.40435407	
-0.047829285	-0.5073242	-1.0080441	
-0.9068988	-0.26474684	0.40118486	
0.3710409	0.6449088	0.9133427	
0.68902874	0.7063712	0.7058141	
-0.7636102	-0.7058975	-0.6325629	
0.9597803	0.6291107	0.33233857	
-0.86935663	-0.6868248	-0.49108857	
-0.049729615	-0.5082917	-1.0079012	
-0.98861736	-0.4291536	0.13426945	
0.075559996	-0.44052285	-1.0077169	
-0.34961054	-0.63578457	-0.9318022	
0.79381436	0.11106587	-0.54099715	
0.24802253	0.6020953	0.9641209	
0.9415992	0.64645666	0.37724894	
0.05901716	0.5195723	1.0124449	
0.59169793	0.6967365	0.78291595	
-0.94928294	-0.33578235	0.29136786	
0.9662835	0.6215102	0.31386575	
0.610074	0.69930375	0.7694478	
-0.9569603	-0.6349386	-0.30662057	
-0.99215513	-0.5789106	-0.16391283	
-1.0017531	-0.5350796	-0.06804519	
0.87547505	0.6835927	0.49705914	
0.039763786	-0.4606987	-1.0097889	
0.5060654	0.6809035	0.83999264	
-0.6703987	-0.7051675	-0.7260718	
-0.6888343	-0.706252	-0.7092149	
0.9331748	0.6530484	0.39559603	
0.9343268	0.29317662	-0.27669495	
-0.48858535	0.16826944	0.9029305	
-0.101064146	-0.53370285	-1.0023874	
-1.001772	-0.49506563	0.0122756595	
1.0044394	0.515228	0.09485296	
0.53344864	-0.12722522	-0.8204998	
0.027089648	0.5036974	1.0168643	
0.8683079	0.6861472	0.5076578	
-0.49195385	0.16555147	0.90080845	
-0.29576787	-0.6167776	-0.9532064	
-0.50570875	0.15437058	0.8919174	
-0.8599589	-0.19917211	0.49591795	
0.9710036	0.3635507	-0.16552624	
-0.9297618	-0.65765005	-0.37650198	
0.14294562	0.55865055	0.99555427	
-0.9950463	-0.5701545	-0.14393537	
1.0020913	0.5388247	0.13933842	
-0.9101113	-0.26963338	0.39387444	
-0.9923256	-0.5784373	-0.16282088	
-0.9629469	-0.6284571	-0.28835917	
0.027089648	0.5036974	1.0168643	
0.15235814	0.5627924	0.993197	
-0.29506052	-0.6165159	-0.95346487	
-1.0010687	-0.54133546	-0.08115391	
-0.4665283	-0.67049116	-0.87331474	
-0.37381804	0.2564077	0.96296996	
-0.8585178	-0.19729841	0.49853328	
0.70840627	0.7069826	0.6885628	
-0.6938451	-0.706474	-0.7045071	
-0.63365513	-0.70183307	-0.7576419	
-0.906166	-0.6715785	-0.426038	
-0.8927489	-0.24391924	0.43195063	
-0.59857386	-0.6973217	-0.7854944	
-0.93952674	-0.6505186	-0.35338855	
-0.9483972	-0.64312077	-0.3306191	
-0.22540858	0.35849464	1.0086857	
-0.11980836	-0.5426288	-0.9995868	
-0.6496038	-0.7034641	-0.7442559	
0.9448132	0.3112646	-0.24859239	
-0.7763978	-0.70494395	-0.61788535	
-1.0013722	-0.5387853	-0.07578995	
0.055677377	0.5179377	1.0129601	
0.16326001	-0.38842303	-0.9955497	
-0.15577316	0.40205416	1.019091	
-0.8606746	-0.20010535	0.49461344	
1.001617	0.4649365	0.0044719363	
-0.33030605	-0.62917924	-0.93986815	
1.0014213	0.46364146	0.002209031	
-0.58772963	0.0847971	0.8309856	
-0.9955625	-0.4554341	0.08692918	
0.91629213	0.26449212	-0.32060584	
-0.1825168	-0.57108593	-0.98720014	
1.0010955	0.5446105	0.15050335	
0.8539526	0.6906702	0.52795094	
-0.7102704	-0.70697254	-0.68867683	
-0.83184433	-0.6969016	-0.54726887	
0.9518233	0.6373124	0.35304013	
-0.37910682	-0.64541346	-0.9186225	
0.7803666	0.70433795	0.61728656	
-0.12467337	-0.5449143	-0.9987916	
-0.89005286	-0.6790537	-0.45601165	
0.053253077	0.5167474	1.0133264	
-0.6140717	-0.69946617	-0.773451	
0.5482081	0.6894525	0.8130214	
-0.89490837	-0.6769468	-0.44725302	
0.9217294	0.66090333	0.41867498	
-0.090224184	-0.5284541	-1.0038158	
-0.9982826	-0.5576182	-0.11610635	
0.93770117	0.29886684	-0.26788878	
0.5545088	0.69060814	0.8088073	
1.0032374	0.47772422	0.026974015	
-0.5874294	-0.6956373	-0.7939098	
-0.97546107	-0.39191476	0.1988443	
-0.756405	-0.706307	-0.64060694	
-0.7378946	-0.7069641	-0.66057724	
0.65059704	-0.02827312	-0.71557057	
-0.6876702	-0.7061959	-0.71030086	
0.34349406	0.6361069	0.9260145	
-0.101064146	-0.53370285	-1.0023874	
0.99306995	0.5740079	0.20916767	
1.0044035	0.4931579	0.05454182	
0.20465204	0.58491105	0.9784468	
-0.96534634	-0.3683677	0.23831958	
-1.0024446	-0.5249211	-0.04710179	
1.0016062	0.464865	0.0043469304	
0.38161838	-0.24266285	-0.9183358	
0.81503266	0.13440932	-0.5091688	
0.99792963	0.44472283	-0.030537374	
0.31204638	-0.2915828	-0.9505863	
-0.5939868	-0.6966426	-0.7889826	
0.978671	0.60391283	0.2732161	
-0.9603594	-0.6313457	-0.29642242	
-0.37390956	-0.6437581	-0.9210203	
-0.19069052	-0.57463306	-0.98524594	
-0.2514284	0.34151778	1.0030606	
-0.68109125	-0.0013768666	0.7430931	
-0.1720125	-0.56647193	-0.98959696	
-0.8531746	-0.19041036	0.5081041	
-0.83044255	-0.6971955	-0.54921716	
-0.111617245	-0.53875166	-1.000862	
0.81523544	0.1346371	-0.5088549	
-0.57592034	-0.6937767	-0.8023918	
-1.001772	-0.49506563	0.0122756595	
0.18898872	0.5784453	0.9831566	
0.9952095	0.5678084	0.19649537	
-0.6737213	0.0057405527	0.7508408	
0.7666121	0.0824029	-0.5791407	
-0.06905856	0.45253682	1.0231184	
0.30976474	0.62470293	0.9405056	
0.9289971	0.6560506	0.40424582	
0.9336892	0.65266716	0.3945116	
-0.42283657	0.21979652	0.9401581	
0.27135035	0.61089635	0.9556414	
0.46427658	0.6711004	0.8647508	
-0.9800598	-0.6047361	-0.22595914	
-0.9876355	-0.5900617	-0.19008255	
0.6657364	0.70501053	0.72563946	
-0.79979324	-0.12589827	0.59438884	
0.109593175	0.5435825	1.0031637	
-0.30402517	0.30601707	0.98866034	
0.79740554	0.70234746	0.59838474	
0.5785269	0.69470495	0.7922894	
0.3279949	0.6309512	0.9328129	
-0.12434877	-0.5447622	-0.9988456	
0.31598124	0.6268558	0.93791926	
-0.006801747	0.48623884	1.0202996	
-0.48723218	-0.67562765	-0.8611617	
-0.41593137	-0.6566241	-0.9006948	
0.4302759	0.66221505	0.88350934	
1.0000811	0.45560557	-0.011769972	
0.39938423	0.6534714	0.89951223	
-0.25845677	-0.60255986	-0.9660518	
-0.15105647	0.40490678	1.0195589	
-0.9957102	-0.4560969	0.08571447	
-0.99836475	-0.4693469	0.061201744	
0.98020965	0.60134125	0.26748604	
0.696104	0.70665145	0.6995983	
0.3176686	0.6274362	0.93721074	
0.33787352	-0.2736969	-0.93948406	
0.4121201	0.6571518	0.893033	
0.050482668	0.5153832	1.013737	
-0.0833778	0.44448557	1.0231062	
0.9975892	0.55985343	0.18048453	
1.0043713	0.5166436	0.0974784	
-0.99919957	-0.5531462	-0.10637995	
0.99947506	0.5523754	0.16566812	
-0.0833778	0.44448557	1.0231062	
-0.79629695	-0.12190372	0.5995301	
-0.9060659	-0.6716294	-0.4262326	
0.037468202	-0.4619707	-1.0098659	
-0.7957555	-0.7029063	-0.5946116	
-0.9928047	-0.5770817	-0.15970075	
0.7923613	0.10950082	-0.5431069	
-1.0013505	-0.5389768	-0.07619179	
-0.12970585	0.41766542	1.0213116	
0.5376486	-0.12384444	-0.8172146	
0.4710367	0.6727716	0.860875	
-0.6100121	-0.6989271	-0.7766447	
0.5904195	0.6965462	0.78383577	
-0.84722465	-0.18284546	0.5185362	
0.2847583	0.615813	0.9505239	
1.0042114	0.489553	0.048059992	
-0.94256586	-0.6480925	-0.34579712	
0.7915789	0.7030967	0.60495126	
0.8853687	0.67970455	0.4818536	
0.08752862	-0.43363467	-1.0066552	
0.4690707	0.6722889	0.86200726	
0.91131157	0.66713864	0.43816358	
-0.8439558	-0.17873444	0.5241706	
0.85221404	0.6911681	0.5303306	
-0.23996374	-0.5952045	-0.97181886	
-0.21129423	-0.5834055	-0.97997487	
-0.75860196	-0.0802775	0.65167665	
-0.40766016	-0.6541861	-0.9048659	
-0.9847399	-0.5961353	-0.20471798	
0.9916776	0.57768166	0.21676366	
-0.3909108	-0.64910644	-0.91305554	
-0.72982615	-0.70708203	-0.6689863	
-1.0001063	-0.548022	-0.09535561	
-0.45297238	-0.6669559	-0.8809694	
-0.49868685	-0.67832965	-0.85419285	
-0.29284516	-0.6156943	-0.954271	
0.642228	0.7030002	0.74472266	
0.29790106	0.620531	0.9453354	
-0.5181359	0.14415374	0.88356864	
-0.94460917	-0.32707274	0.30525196	
-0.98955816	-0.4323056	0.1286733	
0.19242278	0.5798746	0.9821452	
-0.9994703	-0.5517026	-0.10326143	
1.0036954	0.5259898	0.11494527	
-0.28815097	-0.6139435	-0.9559603	
0.20248565	0.5840249	0.9791129	
-0.48359105	-0.6747477	-0.86333996	
0.9616974	0.6269632	0.3270545	
0.006703235	0.49327064	1.0190878	
1.0045708	0.497613	0.06259019	
-0.95875615	-0.3544267	0.26123253	
-0.95976526	-0.63198954	-0.29823586	
-0.31024447	0.30171338	0.9866819	
0.13988265	0.5572922	0.99630165	
-0.24705657	0.34439707	1.0040737	
-0.5179816	-0.68264943	-0.84205073	
-0.20921987	-0.5825333	-0.98052794	
0.66253954	0.70477355	0.7282875	
-0.51812196	-0.6826798	-0.84196043	
0.1387322	0.5567807	0.99657977	
-0.8389253	-0.6953341	-0.5372758	
-0.7834464	-0.70428807	-0.60956407	
-0.41904527	-0.6575297	-0.8991027	
0.9949772	0.4321329	-0.052028127	
0.59582204	0.6973402	0.77993345	
1.0013732	0.5430966	0.14757122	
0.40451157	0.6549657	0.8969236	
-0.4653943	-0.6702006	-0.8739643	
0.98232	0.39156297	-0.11984178	
-0.25253472	-0.60022646	-0.9679418	
-0.55827445	-0.6906924	-0.8149969	
-0.3238548	-0.6269192	-0.9424658	
-0.20589948	-0.58113205	-0.9814028	
0.9227411	0.27444622	-0.30545896	
0.011801176	0.49589926	1.0185761	
-0.53470564	0.13035706	0.87196016	
0.9728797	0.61274695	0.29328844	
-0.934468	-0.6543321	-0.36559132	
-0.9627442	-0.3627528	0.247588	
-0.30202565	0.30739596	0.9892838	
-0.715874	-0.7070593	-0.68313134	
-0.073945135	-0.5204535	-1.0056962	
-0.32427466	-0.62706715	-0.9422982	
0.72012395	0.03610036	-0.6384222	
-0.43505967	-0.6620806	-0.89072376	
0.5303573	0.6860024	0.8247001	
0.31768927	-0.28770232	-0.94824696	
-0.9530007	-0.6388653	-0.31799617	
-0.33966506	-0.6324112	-0.9360126	
0.81488353	0.6996394	0.577992	
0.94363886	0.6447407	0.37260383	
0.06819146	-0.44472829	-1.0082783	
0.971227	0.36405995	-0.16470338	
0.9887138	0.41021797	-0.08891715	
-0.6707858	-0.7051944	-0.7257251	
-0.19421068	0.37834573	1.014169	
0.14083633	0.5577157	0.99607	
-0.8497045	-0.6926664	-0.521551	
-0.91912514	-0.28370157	0.37263054	
0.27709457	0.6130155	0.9534707	
0.2795891	-0.31360683	-0.96311873	
0.9843641	0.59381217	0.25097367	
-0.025284328	-0.49570188	-1.0094025	
0.7888466	0.703423	0.60799295	
-0.9060893	-0.67161757	-0.42618713	
0.9815753	0.59896654	0.26223648	
-0.3836184	0.249207	0.958733	
0.030247755	0.5052924	1.0164778	
0.2847443	-0.31014234	-0.9612325	
-0.9206539	-0.28614363	0.3689128	
1.003872	0.52401125	0.111227885	
0.48296216	0.67564046	0.85391724	
-0.9851009	-0.59541374	-0.2029641	
-0.88546145	-0.6809405	-0.46409652	
-0.28277713	-0.6119228	-0.95786256	
0.93996435	0.6477965	0.38091192	
1.00431	0.49128556	0.05117186	
0.710399	0.707017	0.6867473	
0.5303573	0.6860024	0.8247001	
0.96000046	0.34001932	-0.20325318	
-0.989959	-0.5846333	-0.17723514	
-0.99686986	-0.46153665	0.07570434	
-0.19070831	-0.57464075	-0.9852418	
0.5327738	0.6864844	0.82314134	
1.0031844	0.4772198	0.02608078	
0.22378919	-0.35029832	-0.9810645	
-0.7312229	-0.051490314	0.6861818	
-0.9197561	-0.66405964	-0.39846522	
0.8853687	0.67970455	0.4818536	
0.88778716	0.6786855	0.47802702	
-0.16979203	-0.56548864	-0.99008703	
-0.1801849	0.38709235	1.0161963	
-0.8871741	-0.6802483	-0.4611024	
-0.31463146	0.29866397	0.9852505	
0.8223959	0.6982473	0.5688807	
-0.9944059	-0.45044792	0.09603346	
-0.8585178	-0.19729841	0.49853328	
-0.91734	-0.6654894	-0.4035438	
-0.46900526	0.18391469	0.9148427	
-0.18144584	-0.57061833	-0.9874505	
0.9846154	0.39795044	-0.10930016	
-0.8531572	-0.6917355	-0.5163744	
0.52365655	-0.13506451	-0.82803047	
-0.98100716	-0.406389	0.17407112	
-0.53702533	-0.6866197	-0.8295566	
-0.43157336	0.2131126	0.93565917	
0.58932054	0.6963814	0.7846249	
-0.69467	-0.7065075	-0.7037268	
0.7936268	0.7028417	0.6026559	
-0.45755452	-0.66816586	-0.8784085	
-0.62855226	-0.70125425	-0.7618265	
-0.8337663	-0.69649005	-0.5445817	
-0.9049755	-0.26185092	0.40550062	
-0.03708277	0.47011077	1.0222458	
-0.9235119	-0.66174954	-0.39040402	
-0.6629674	-0.7046155	-0.7326681	
0.37057152	-0.25058863	-0.9239588	
-0.8818283	-0.2285264	0.4542822	
0.7244652	0.7071008	0.6736989	
0.06792032	0.52390015	1.0110117	
-0.22260651	-0.58811814	-0.9768708	
0.20164153	0.58367896	0.9793712	
0.1521205	0.56268847	0.9932576	
0.9447759	0.64376223	0.36997736	
-0.25059325	-0.59945697	-0.9685526	
0.51757973	-0.13989982	-0.83261454	
0.67646605	0.7057187	0.71662515	
-0.73285145	-0.70704937	-0.6658537	
-0.6472845	0.0307988	0.7774339	
0.8071119	0.7009319	0.58719337	
0.9839578	0.3960892	-0.11237683	
-0.56588036	-0.6920557	-0.80962217	
0.28730193	0.61673397	0.9495331	
0.7742943	0.7049052	0.6238103	
0.3795936	0.647546	0.90925443	
-0.24517465	-0.5972975	-0.97023404	
-0.14359	0.40939724	1.0202395	
-0.8578125	-0.6904184	-0.5092811	
0.5994175	0.6978536	0.7773145	
0.074574195	-0.441087	-1.0077962	
-0.8744784	-0.68507004	-0.48272085	
0.45380333	-0.18934692	-0.8767339	
-0.058572102	-0.5127686	-1.0071784	
-0.4787491	-0.673562	-0.8662096	
-0.49630308	-0.6777757	-0.85565764	
0.99690884	0.5622679	0.18531586	
0.5577113	-0.10753863	-0.801059	
0.43686363	0.6639981	0.8799696	
-0.40686312	-0.6539487	-0.9052634	
-0.99672437	-0.5641444	-0.13048609	
0.9933787	0.57315797	0.20741965	
0.35315976	0.6392484	0.9216541	
-0.7659626	-0.088212445	0.6419395	
1.0017716	0.54079604	0.1431302	
0.90307873	0.6715437	0.45270616	
-0.34614888	-0.6346176	-0.933281	
-0.64827234	0.02987525	0.77647287	
-0.90050185	-0.67436796	-0.43687856	
0.8108582	0.70032704	0.5827855	
-0.7116435	-0.03154662	0.7093192	
0.4124582	0.6572481	0.89285874	
0.9887276	0.58473855	0.23154975	
0.48296216	0.67564046	0.85391724	
-0.6890581	-0.7062626	-0.7090058	
0.5722854	-0.095525965	-0.78883266	
-0.09962633	-0.5330103	-1.002585	
-0.97013575	-0.619612	-0.26435035	
-0.99946254	-0.47592244	0.048868366	
0.97292906	0.36798975	-0.15834413	
0.39879957	-0.23021491	-0.9092045	
0.10418766	-0.4239294	-1.0048658	
0.9994455	0.5525028	0.16591883	
-0.39301947	-0.6497564	-0.9120433	
-1.0013759	-0.5387521	-0.07572027	
-0.38884515	0.24534266	0.9564081	
-0.41579208	-0.6565834	-0.9007658	
0.9261579	0.6579999	0.40997177	
-0.6022859	-0.69785655	-0.78264636	
0.39906985	0.6533792	0.8996701	
0.9613469	0.62736124	0.32803	
-0.30525354	-0.62025726	-0.94968224	
-0.3508775	-0.6362098	-0.93125737	
0.95205003	0.32452857	-0.22778049	
0.51252127	-0.14390768	-0.8363787	
0.676249	-0.0051070736	-0.68855447	
0.90548337	0.67030096	0.44853026	
0.3815553	0.6481444	0.9083064	
-1.0013295	-0.49034134	0.021405526	
0.5109677	0.68196905	0.83696115	
-0.19344622	-0.5758204	-0.98456967	
0.30406487	-0.29704535	-0.9538136	
0.9540892	0.32840186	-0.22167024	
0.568261	0.6930147	0.79943883	
0.7061889	0.7069379	0.6905737	
-0.88521993	-0.68103695	-0.46451658	
-0.044067036	-0.5054032	-1.008314	
0.9182542	0.26748824	-0.31605694	
0.87365896	0.20489159	-0.4092305	
0.20537463	-0.36208203	-0.98601115	
-0.103322	-0.53478813	-1.0020722	
-0.0012946054	-0.48304492	-1.0101603	
-0.9990064	-0.5541386	-0.108529784	
0.5429937	0.6884714	0.81647235	
-0.56143934	0.10766293	0.8520483	
-0.7656961	-0.7057621	-0.63020426	
0.061925717	0.5209909	1.0119861	
0.8792551	0.21221468	-0.3985364	
-0.99732274	-0.5617681	-0.12522392	
0.9621821	0.6264084	0.32569802	
-0.9073857	-0.26548332	0.40008527	
0.97072655	0.6157417	0.30024067	
0.8982421	0.67394024	0.46093768	
-0.51327604	-0.68162316	-0.8450593	
0.22876307	0.5945954	0.97071457	
-0.27995795	0.32245946	0.9957618	
0.7369377	0.052499045	-0.6177702	
0.8028341	0.7015822	0.59216547	
0.56329113	0.6921635	0.80285174	
-0.96141464	-0.63018453	-0.293167	
-0.13599068	0.413936	1.0208575	
0.9902591	0.5811862	0.22407344	
-0.66107494	-0.70446473	-0.73433036	
0.6103921	-0.06340264	-0.754832	
0.6727396	0.70548815	0.7197783	
0.9414044	0.6466178	0.37768796	
-0.8680097	-0.68726933	-0.49325776	
-0.85905343	-0.19799416	0.49756274	
-0.4201783	-0.6578576	-0.89852035	
-0.6653759	0.013729075	0.759435	
-0.7475033	-0.7066921	-0.6503322	
0.4105379	0.6567003	0.89384687	
-0.22619095	-0.5895959	-0.9758562	
0.1279819	0.55196565	0.9991125	
-0.9706208	-0.38026494	0.21849903	
-0.11554509	0.4259887	1.022149	
-0.06726051	-0.5171273	-1.0063758	
0.7687804	0.08464082	-0.5762011	
0.88560176	0.67960757	0.4814868	
0.9933787	0.57315797	0.20741965	
0.0101377815	-0.47690898	-1.0102696	
-0.74221545	-0.70685977	-0.65600187	
0.31789562	0.6275142	0.9371151	
0.43177435	0.6626232	0.8827082	
0.16077048	0.5664528	0.9910127	
-0.99919957	-0.5531462	-0.10637995	
1.000754	0.4594789	-0.0050452417	
-0.030141182	-0.4982281	-1.0091625	
-0.10503099	0.43209714	1.0226051	
-0.0056218877	-0.48534992	-1.0100764	
0.60403806	0.6984956	0.773923	
-0.1920476	-0.5752183	-0.9849141	
-0.1010919	-0.5337162	-1.0023836	
0.27663568	0.61284685	0.9536453	
0.83758116	0.16034488	-0.47304344	
-0.21730497	-0.5859187	-0.978344	
-0.021333478	-0.4936379	-1.0095762	
0.30183053	-0.29856908	-0.9547	
-0.5545313	-0.690003	-0.81761014	
0.65468913	0.7041423	0.73471844	
-0.9993768	-0.47537416	0.049901195	
-0.97835386	-0.39929184	0.18626812	
-0.26523057	0.33235592	0.99967915	
-0.9171532	-0.66559815	-0.4039332	
0.94263774	0.30741015	-0.25460774	
-0.91566676	-0.66645473	-0.40701368	
-0.3641679	0.2634408	0.9669871	
1.004651	0.50139004	0.069447376	
0.28086683	-0.31274936	-0.9626549	
-0.039414547	0.4688481	1.0223509	
-0.9527187	-0.3423787	0.28077117	
0.67102087	0.70537627	0.7212245	
-0.73040444	-0.70707685	-0.6683894	
0.9954178	0.5671618	0.19518384	
0.95487756	0.6342905	0.34531152	
-1.0024719	-0.52426946	-0.045772187	
-0.06905856	0.45253682	1.0231184	
-0.94170934	-0.6487872	-0.34795773	
0.9642289	0.6240111	0.31987518	
0.97580343	0.60844094	0.28342658	
0.21832976	0.59044486	0.97413194	
0.13233608	0.55392355	0.99810123	
-0.3289096	-0.62869227	-0.9404345	
1.0041864	0.5198177	0.103384174	
0.82511336	0.6977077	0.5655299	
-0.80807793	-0.7012018	-0.5790687	
0.9657758	0.6221374	0.31536683	
-0.76498383	-0.7058092	-0.63101107	
-0.015608825	0.48159963	1.0209763	
0.7220221	0.03793349	-0.63613284	
-0.44896886	-0.6658862	-0.8831849	
0.9938322	0.5718839	0.20480584	
0.49337325	0.67806095	0.8477159	
-0.6345683	-0.7019338	-0.75688815	
0.8372416	0.69505185	0.55019516	
-0.9917428	-0.44003218	0.11486336	
-0.14004079	-0.5520483	-0.996096	
-0.84687155	-0.6934018	-0.52574635	
-0.39117226	0.2436167	0.9553582	
0.37799478	0.6470565	0.9100242	
-0.9564191	-0.635491	-0.3082059	
-0.37390956	-0.6437581	-0.9210203	
-0.29455703	-0.61632943	-0.9536487	
-0.6367598	-0.7021719	-0.75507295	
0.7952378	0.112603046	-0.5389219	
-0.9793622	-0.4019485	0.1817138	
0.028166778	0.50424206	1.0167338	
0.4682921	-0.17831472	-0.8673362	
0.914367	0.26157862	-0.3250208	
-0.39753288	-0.6511375	-0.90985864	
0.41804066	-0.21609735	-0.8984134	
0.7428291	0.05833407	-0.6103295	
-0.51276326	-0.68151027	-0.84538525	
0.9711222	0.61520195	0.29898173	
-0.5548664	-0.6900652	-0.8173772	
0.89329064	0.6762586	0.46914577	
0.9936667	0.5723522	0.20576565	
-0.66574687	-0.70482945	-0.7302139	
-0.4343784	-0.6618907	-0.89108676	
-0.6536594	0.024821827	0.7711886	
0.09889137	0.53861845	1.0053568	
0.9563827	0.63274544	0.3414066	
-0.4983788	0.16034529	0.8967006	
-0.6919329	-0.70639306	-0.7063102	
-0.9683615	-0.37507758	0.22717182	
0.91126645	0.256939	-0.33203423	
0.1350044	0.5551182	0.99747163	
-0.4049206	-0.6533683	-0.90622884	
0.37902793	0.647373	0.9095271	
0.7203788	0.7071057	0.6775324	
-0.91070443	-0.66920406	-0.41708872	
1.0046614	0.5023048	0.07111292	
0.83339703	0.15543468	-0.47994268	
-0.41593137	-0.6566241	-0.9006948	
0.24488357	0.6008873	0.96522075	
-0.9228344	-0.66217446	-0.39187378	
-1.0026029	-0.5107877	-0.018613242	
-0.2593269	-0.602901	-0.9657706	
-0.47964463	-0.6737826	-0.8656811	
-1.0014737	-0.53786236	-0.07385563	
1.003895	0.5237371	0.110713564	
0.96856433	0.6186142	0.30698553	
0.7724078	0.705067	0.6258154	
0.65638477	0.7042845	0.7333379	
0.9688713	0.61821425	0.30604172	
-0.5532571	-0.6897656	-0.8184949	
0.8813596	0.6813332	0.48809987	
0.34547952	0.63675684	0.9251264	
-0.5510626	0.11653674	0.85995364	
0.97689277	0.37750995	-0.14286914	
0.964979	0.35031885	-0.18681091	
0.95124155	0.32301039	-0.23017143	
-0.4373038	-0.66270393	-0.88952386	
0.91436344	0.2615733	-0.3250288	
0.7168049	0.032905806	-0.6423999	
0.8706439	0.20099768	-0.41489393	
-0.6962977	-0.706571	-0.70218253	
0.11175712	0.5445786	1.0027055	
0.078474306	0.5289745	1.009201	
1.0038823	0.52388865	0.11099787	
-0.85685605	-0.1951463	0.50153095	
-0.051931508	0.46201938	1.022804	
-0.9862648	-0.59302145	-0.19717883	
0.14482552	-0.39968503	-0.9989599	
-0.41579208	-0.6565834	-0.9007658	
0.9276744	0.28227913	-0.29347175	
0.94292015	0.64535105	0.37425032	
-0.89667255	-0.24958794	0.4236398	
0.8655022	0.19443625	-0.42440084	
0.44065365	-0.19926132	-0.88495386	
0.99642307	0.56391805	0.18863176	
-0.95755756	-0.6343228	-0.30485898	
-0.9701216	-0.37910607	0.22044072	
-0.25017655	-0.5992915	-0.968683	
-0.33505058	-0.6308246	-0.9379265	
0.98194057	0.5983156	0.26080433	
0.979245	0.60296565	0.27110004	
-0.994398	-0.57226884	-0.14871648	
0.7254828	0.041287374	-0.63193166	
0.91834575	0.2676287	-0.31584346	
-0.07248628	-0.5197296	-1.005849	
0.0032674894	-0.4806044	-1.0102235	
0.9431737	0.6451365	0.37367076	
0.25441536	0.60453814	0.9618509	
-0.87990934	-0.683093	-0.4736323	
-0.28777707	0.31715438	0.99355054	
-0.9797677	-0.40303054	0.17985502	
-0.9872374	-0.5909381	-0.1921769	
0.8192454	0.13916053	-0.50260985	
0.9954918	0.56693053	0.19471516	
0.9763842	0.6075497	0.28140444	
0.03880345	0.5095862	1.0153745	
0.41523713	-0.21816613	-0.9000232	
-0.14982226	0.4056512	1.0196766	
-0.9689977	-0.3765237	0.22475882	
-1.0026029	-0.5107877	-0.018613242	
0.78786707	0.7035362	0.6090777	
0.82238865	0.69824874	0.5688896	
0.37735116	-0.24573164	-0.92053074	
-0.44845298	0.20005983	0.92658484	
-0.87285864	-0.21626726	0.47182196	
-0.1955052	0.37753293	1.0139683	
-0.13709916	-0.5506928	-0.99663365	
0.9333824	0.6528948	0.39515868	
1.0013121	0.54343516	0.14822628	
-0.920963	-0.28663978	0.36815634	
-0.98955816	-0.4323056	0.1286733	
-0.73344475	-0.7070413	-0.6652364	
-0.8634358	-0.68872815	-0.50053036	
-0.27730832	-0.6098484	-0.9597639	
0.59452033	-0.07691249	-0.7693591	
-0.8871741	-0.6802483	-0.4611024	
-0.6198116	-0.7002003	-0.7688869	
-0.83485544	-0.16744901	0.5395118	
-0.9989711	-0.5543167	-0.1089161	
-0.021956414	-0.49396387	-1.0095502	
-0.85612875	-0.6909032	-0.5118621	
0.111578666	0.54449654	1.0027434	
0.7359271	0.051502902	-0.61903566	
0.23464087	0.59690654	0.9687414	
0.818742	0.6989424	0.5733398	
0.97700936	0.3777986	-0.14239843	
-0.12672576	0.41942626	1.0215094	
-0.867735	-0.6873591	-0.49369848	
-0.6047125	0.06972167	0.8165648	
0.99742824	0.5604361	0.18164839	
-0.6349785	0.042223882	0.7891986	
0.7620596	0.077728815	-0.58525896	
0.04532755	0.5128336	1.0144783	
0.23401886	0.5966629	0.9689518	
-0.050719686	0.4626842	1.0227684	
0.36725202	0.64372593	0.9151305	
0.80575544	0.70114267	0.5887769	
0.99946004	0.5524404	0.165796	
-0.75930226	-0.7061531	-0.6373914	
0.93179786	0.2889859	-0.28316033	
-0.50263387	-0.6792372	-0.8517506	
-0.94122595	-0.6491753	-0.34916937	
-0.39649415	0.23965701	0.952923	
-0.9932036	-0.44558504	0.10485587	
0.07839706	0.5289376	1.0092148	
0.99653786	0.43852887	-0.041138984	
1.0019263	0.53985846	0.14132519	
0.05188196	0.51607275	1.0135306	
0.9591151	0.62983894	0.33414254	
-0.7751137	-0.098202884	0.6295431	
-0.8410695	-0.69483125	-0.53419864	
-0.9812647	-0.60264295	-0.22073068	
0.14250082	-0.40109357	-0.99935734	
-0.1047313	0.43227035	1.022616	
-1.0023131	-0.52756226	-0.052507706	
-0.7411749	-0.7068876	-0.6571085	
-0.9741106	-0.61409426	-0.24984278	
0.9863983	0.5897547	0.24222715	
-0.999612	-0.5509205	-0.1015761	
-0.9411752	-0.6492159	-0.34929633	
-1.0026029	-0.5107877	-0.018613242	
-0.9498905	-0.336936	0.28951964	
0.14839879	-0.39751482	-0.99833477	
-0.34223148	-0.6332877	-0.93493736	
-0.019347169	0.47961766	1.0212361	
0.752219	0.70639163	0.6466704	
1.0012933	0.5435386	0.14842643	
0.14579624	0.55991006	0.99485004	
-0.977602	-0.60878474	-0.23618688	
-0.4201783	-0.6578576	-0.89852035	
-0.99195075	-0.5794718	-0.16520984	
-0.94108766	-0.64928585	-0.34951523	
-0.6421811	-0.70273906	-0.7505446	
0.7197915	0.035779838	-0.6388219	
0.97774535	0.60541034	0.27657548	
-0.9237297	-0.29111117	0.36132267	
-0.031100981	-0.49872586	-1.0091118	
0.38654193	0.6496547	0.905879	
-0.88994634	-0.67909867	-0.45620134	
-0.7989298	-0.702499	-0.5906645	
0.09077812	0.5348134	1.006938	
-0.44072953	-0.66364855	-0.8876802	
-0.9148312	-0.66692936	-0.4087323	
0.0608873	0.520485	1.012151	
-0.8024786	-0.12898321	0.59040207	
-0.99919075	-0.5531925	-0.106480144	
0.15470457	0.5638173	0.9925951	
-0.1433368	-0.55356157	-0.9954816	
0.33503887	-0.2756757	-0.9407522	
-0.98728657	-0.42484757	0.14188015	
0.36634988	-0.25360158	-0.926057	
-0.6888343	-0.706252	-0.7092149	
-0.5434259	-0.6878868	-0.82524073	
0.3211691	0.62863487	0.93573165	
-0.1292553	-0.54705495	-0.9980172	
-0.41555694	0.22532864	0.94380504	
-0.58569777	-0.69536513	-0.7951994	
-1.0020274	-0.49833196	0.005923518	
-0.74221545	-0.70685977	-0.65600187	
-0.98971677	-0.43284693	0.12771001	
-0.5922061	-0.6963736	-0.7903274	
-0.030258141	-0.49828875	-1.0091563	
-0.9566558	-0.3501643	0.2681726	
1.0045127	0.5134387	0.091541804	
-0.37862894	0.25288033	0.96090996	
-0.6465017	0.031529926	0.7781935	
-0.8953007	-0.24759711	0.42656392	
-0.98497206	-0.59567255	-0.20359266	
0.0190515	-0.4720786	-1.0102414	
-0.65646255	-0.70408016	-0.73835194	
0.9242516	0.65926963	0.41375127	
-0.6032235	-0.6979896	-0.7819234	
0.4645641	0.67117214	0.864587	
0.97033983	0.61626524	0.3014642	
-0.48833168	0.16847385	0.90308946	
-0.9995686	-0.47660944	0.047573097	
-0.34223148	-0.6332877	-0.93493736	
0.7907117	0.70320195	0.60591924	
-0.11679534	0.42525834	1.0220854	
0.99246365	0.5756386	0.21253107	
0.1360296	-0.40500075	-1.0004253	
-0.9890733	-0.58676964	-0.18226598	
0.11493277	0.5460358	1.002024	
0.9832278	0.3940535	-0.11573722	
0.8385828	0.16152743	-0.47137785	
-0.8231257	-0.6986442	-0.5592327	
-0.98647696	-0.59257376	-0.19610119	
0.98414713	0.59422904	0.25187814	
0.9603916	0.6284338	0.3306673	
0.06922539	-0.4441398	-1.0082036	
-0.26660097	-0.60573477	-0.96338594	
-0.11554509	0.4259887	1.022149	
-0.6380616	-0.702311	-0.7539905	
-0.39971593	0.23725131	0.9514255	
0.8612384	0.68846893	0.5177995	
-0.29506052	-0.6165159	-0.95346487	
0.21832976	0.59044486	0.97413194	
-0.41564956	-0.6565418	-0.9008384	
-0.10983114	-0.5379014	-1.0011295	
0.6548361	-0.024487657	-0.7112156	
-0.98971885	-0.43285382	0.12769777	
0.43741128	0.664145	0.87967324	
0.8962452	0.23529124	-0.36447525	
-0.984977	-0.41773883	0.15435953	
0.08942605	-0.43253615	-1.0064697	
1.0005709	0.45839697	-0.0069261706	
-0.9797677	-0.40303054	0.17985502	
0.9994772	0.55236554	0.16564879	
-0.7492263	-0.7066277	-0.64846766	
-0.4630798	0.1885983	0.91830724	
-0.08488458	0.44363186	1.0230904	
-0.11072192	0.42879838	1.0223755	
-0.41370896	-0.6559737	-0.90182394	
0.5716862	-0.09602274	-0.7893437	
0.17959034	0.57450014	0.9858633	
-1.002048	-0.5315864	-0.060796745	
0.3646976	0.6429234	0.9163277	
0.82099634	0.6985176	0.5705948	
0.95881516	0.6301648	0.33495182	
-0.6970343	-0.7065986	-0.70148176	
0.95561415	0.3313415	-0.21702284	
-0.58780426	-0.6956959	-0.79363006	
-0.41250494	0.22763795	0.9453068	
-0.9688985	-0.62123054	-0.26867148	
-0.5888932	0.083772	0.83001834	
0.889124	0.67810994	0.4758922	
-1.0022838	-0.50236744	-0.0019706702	
-0.30199853	0.30741465	0.98929226	
-0.93498194	-0.6539567	-0.3643747	
-0.90614396	-0.26360753	0.40288422	
-0.9946342	-0.57151	-0.14699756	
-0.33968893	-0.63241935	-0.9360026	
0.99863726	0.44809726	-0.024737664	
0.87547505	0.6835927	0.49705914	
-0.23411015	0.35286	1.0069125	
-0.82983446	-0.16131808	0.5477683	
0.05486078	-0.4522677	-1.0091157	
-0.21543813	-0.5851404	-0.9788551	
-1.002048	-0.5315864	-0.060796745	
-0.63611233	-0.7021021	-0.7556101	
-0.9994189	-0.551982	-0.103864156	
0.8877168	0.6787155	0.4781389	
0.69193757	0.7064942	0.7032699	
-0.47846314	-0.6734914	-0.86637807	
-0.19284785	-0.57556295	-0.98471725	
0.74017626	0.7068488	0.6586182	
0.33569762	0.6335316	0.929464	
0.9046963	0.24730934	-0.34652275	
-0.38890257	-0.6484847	-0.9140145	
-0.072498605	-0.51973575	-1.0058478	
0.98954135	0.5828789	0.22762732	
0.97151047	0.6146677	0.29773825	
-0.46736565	-0.67070514	-0.8728342	
-0.019444458	0.47956595	1.0212427	
-0.09570039	0.43746704	1.0228928	
-0.5296274	-0.68511266	-0.8344714	
-0.34218514	-0.63327193	-0.9349568	
1.0039221	0.4853123	0.040469028	
-0.73876995	-0.7069453	-0.65965456	
-0.25110793	-0.5996612	-0.96839106	
0.15331158	-0.39452106	-0.99744725	
0.31709614	0.62723947	0.93745136	
-0.85908175	-0.19803089	0.49751148	
-0.71495056	-0.707048	-0.6840503	
-0.020376995	-0.49313697	-1.0096155	
0.109593175	0.5435825	1.0031637	
0.26108938	0.60706353	0.9594376	
-0.1874736	-0.57324153	-0.9860244	
-0.89070874	-0.24100178	0.43620962	
0.44996986	0.6674582	0.8727924	
-0.9970125	-0.5630183	-0.12798856	
-0.77409977	-0.7051374	-0.62056214	
-0.2657515	-0.60540545	-0.96366763	
-0.6977763	-0.017716167	0.7249874	
-0.29648888	-0.61704403	-0.95294213	
-0.8041621	-0.70177984	-0.5840732	
0.2946051	0.6193573	0.9466526	
-0.8163536	-0.69986314	-0.568282	
-0.55333143	-0.68977946	-0.8184434	
0.763125	0.7057665	0.63553864	
1.0041466	0.52041495	0.104498364	
-0.87526995	-0.6847895	-0.48141032	
0.99414736	0.5709794	0.20295492	
-0.9779325	-0.60825634	-0.23484316	
0.17357081	-0.38205257	-0.9934404	
-0.8492666	-0.69278175	-0.52220243	
-0.98654807	-0.42252737	0.1459648	
0.8628195	0.6879661	0.5155572	
-0.9698856	-0.37856078	0.22135352	
0.8850722	0.6798276	0.4823197	
0.13233608	0.55392355	0.99810123	
0.2504724	0.6030342	0.96325576	
0.86034435	0.68874925	0.5190612	
0.9407044	0.6471937	0.3792599	
-0.8861521	-0.680663	-0.46289214	
-0.75354445	-0.074875265	0.65825033	
-0.032155044	0.4727694	1.0220025	


==> xiezhenzi_latent.txt <==
0.31050876	-0.0027483255	0.94019806	
-0.2032938	0.002854593	-0.98208034	
1.001543	0.0027806833	0.0036081607	
0.88796574	0.003062822	0.4777425	
0.9570957	0.00048612058	-0.21244098	
0.57495064	-0.0002521798	0.7947954	
-0.19242647	0.0027007386	-0.9848211	
-0.1564481	-0.0033387393	1.0190217	
-1.0026462	-0.0027569681	-0.025312133	
-0.8481951	0.00056925416	-0.5237921	
0.48146412	-0.0012291595	0.85479987	
-0.9076329	-0.0011095181	0.3995258	
0.7924642	0.002112165	0.6039606	
-0.3700879	0.0044509023	-0.92276275	
0.9883402	0.0036838427	0.23338048	
0.889915	0.003080666	0.47462228	
0.4202102	-0.0018231124	0.88883126	
0.93866473	0.0034859627	0.38378677	
-0.8593581	0.00035850704	-0.5068962	
0.6809235	-0.0073334053	-0.68345606	
0.97733885	0.0036870092	0.27803093	
-1.0021112	-0.0027296469	-0.059023	
0.6729842	0.000818789	0.7195721	
0.99129134	0.0021106824	-0.07477806	
0.90419555	0.003208205	0.45077384	
0.563423	-0.0003759861	0.8027617	
-0.9286874	-0.001440376	0.34876472	
-0.95822495	-0.0016752407	-0.30287558	
-0.5986971	0.0040457025	-0.78540033	
0.6859008	0.0009607151	0.70853245	
-0.114058144	0.0014419109	-1.0004904	
-0.9661528	-0.0020982996	0.2353826	
-0.9837615	-0.0022594929	-0.20937979	
0.973749	0.0036785007	0.2904099	
-0.61132604	0.00393755	-0.77561414	
-0.77290887	0.0018837377	-0.62194246	
-0.8480778	-0.00034718215	0.51705456	
0.21405914	-0.0033652857	0.97549933	
0.9688645	0.0036620423	0.3060627	
-0.07329226	-0.003705442	1.023141	
-0.14286965	0.001933381	-0.9955696	
0.5924879	-6.262958e-05	0.7823465	
-0.92416364	-0.00093972683	-0.3889836	
-0.1406155	-0.0034238547	1.0204905	
0.9608312	0.003625527	0.32945752	
-0.5539775	0.0043601543	-0.8179951	
0.35782787	-0.0023745447	0.919515	
-0.90213114	-0.00048413873	-0.43379608	
0.45113298	-0.0015289485	0.8721467	
-0.5813108	0.004180819	-0.7984452	
-0.8583565	0.00037757307	-0.50844336	
0.95080787	0.003568001	0.35555437	
0.7871203	-0.0052016005	-0.55064666	
-0.7901148	0.0016006678	-0.60153204	
0.838906	0.002589874	0.5480402	
-0.15843543	0.0021855459	-0.9925034	
0.4838337	-0.008436024	-0.8568524	
0.99989384	0.0026501417	-0.013553194	
-0.99287254	-0.0024802014	-0.15925288	
-0.16694906	-0.0032785088	1.0178647	
0.56211805	-0.008424435	-0.79740626	
-0.88564074	-0.0001527667	-0.46378434	
-0.963068	-0.002041243	0.24645112	
-0.7592832	0.0021000654	-0.63741255	
-0.8018336	0.0014017373	-0.5870198	
-0.8062382	0.0013257563	-0.58142763	
0.5130631	-0.0009066835	0.835657	
-0.9930739	-0.0024852008	-0.15791284	
-0.014858402	-0.0004479885	-1.0098194	
-0.9788323	-0.0023364723	0.18411908	
-0.39754075	0.0045637116	-0.90985477	
-0.98485553	-0.0022854805	-0.2041585	
-0.32074067	0.004137747	-0.9437023	
-0.9482791	-0.001456134	-0.33093515	
0.57129437	-0.00029151887	0.7973405	
0.8907153	0.0030879378	0.47333235	
0.953188	0.00031979382	-0.2243852	
-0.99455875	-0.0026334077	0.09486847	
1.0000743	0.002663672	-0.011836029	
-0.32074067	0.004137747	-0.9437023	
-0.12192575	-0.0035153106	1.0218035	
-0.64247435	0.003635846	-0.750298	
-0.43551502	0.0046463385	-0.8904809	
0.9990656	0.0035842732	0.1690962	
0.9620798	0.0036318302	0.32598487	
0.11518019	-0.0031582117	-1.003485	
0.7985509	0.002175957	0.59708077	
-0.5169734	0.004536584	-0.842698	
-0.25205472	0.0034746453	-0.9680932	
1.00368	0.0034114942	0.11525401	
0.6748239	-0.0074224137	-0.6900977	
-0.7682936	0.0019578114	-0.6272481	
0.13213465	-0.0037088096	0.99814844	
-0.6595883	0.000382483	0.765286	
-0.45362145	0.004655659	-0.8806082	
0.66082555	-0.007613063	-0.70498943	
-0.79324687	0.0001199469	0.6039706	
0.8297179	0.0024971962	0.55978256	
0.070433475	-0.0038429946	1.0105915	
-0.67987233	0.003210634	-0.71749896	
-0.7108771	0.00041674078	0.71020037	
-0.9998899	-0.0026624575	-0.09814835	
-0.91358393	-0.00071910024	-0.4112808	
0.4169749	-0.008046873	-0.89902693	
0.30797896	-0.0067516714	-0.952243	
-0.8899718	-0.00023901463	-0.45615613	
0.9308127	0.0034275725	0.4005203	
-0.46260497	-0.00082068145	0.9185821	
-1.0026168	-0.0027516186	-0.03556616	
-0.23831436	-0.0027964488	1.006017	
-1.0026352	-0.0027532429	-0.032947667	
0.5600454	-0.00041206926	0.80506396	
-0.96126384	-0.0020081177	0.25272804	
0.8322136	0.0025224835	0.5566299	
-0.853808	0.0004637912	-0.5153908	
0.04992585	-0.0017878339	-1.0093677	
0.64042777	-0.007856797	-0.7258462	
-0.8533295	0.00047279894	-0.51611423	
0.12626567	-0.0037263334	0.99950546	
0.7685839	-0.0056527257	-0.5764682	
-0.98376334	-0.0024301484	0.16059704	
0.2586422	-0.003106311	0.96032757	
-0.8499073	-0.00036667287	0.5138613	
-0.99743265	-0.002596289	-0.124226026	
0.82997805	0.0024998337	0.55945516	
-0.92494863	-0.0009562075	-0.38726392	
-0.4156777	-0.0012436807	0.94374526	
-0.88489085	-0.00013789535	-0.46508834	
0.21839473	-0.0033421963	0.97411096	
0.0839371	-0.003823258	1.0082165	
-0.8839714	-0.000119656324	-0.46668088	
-0.382774	0.00450857	-0.916911	
-0.30131236	0.0039764047	-0.9511592	
-0.1406155	-0.0034238547	1.0204905	
-0.54549444	0.0044074357	-0.8238333	
0.98601884	0.0036893636	0.24389714	
-0.99296224	-0.0024824664	-0.15865724	
0.8553516	0.0027529374	0.5260242	
-0.16102472	0.0022265315	-0.9919658	
0.8251384	-0.0041733906	-0.4932922	
0.99367267	0.0036549792	0.20573126	
0.82515013	-0.004173048	-0.49327356	
0.9958158	0.0023760349	-0.046291538	
-1.0024652	-0.002760224	-0.009494162	
-0.99982196	-0.002726227	0.04438459	
0.6019549	-0.008207794	-0.76262057	
0.99169666	0.0021334067	-0.07243794	
-0.5949037	0.0001417771	0.8249735	
-1.002286	-0.0027596354	-0.0020494824	
-0.90639436	-0.0010909885	0.40232122	
-0.99105567	-0.00256823	0.11934186	
-0.9930201	-0.0024838746	-0.1582718	
-0.916954	-0.0012522414	0.3778515	
-1.0014421	-0.0027076975	-0.074466534	
-0.81654596	-5.1140785e-05	0.5689539	
-0.97200763	-0.0019859597	-0.25764325	
-0.046172388	-0.0037804097	1.0226188	
-0.56083286	0.0043190196	-0.8131988	
-0.76284003	0.00028391927	0.6460953	
0.9068271	0.0032310858	0.4461714	
-0.09720861	-0.0036207438	1.0228537	
0.9965487	0.003625013	0.18778431	
0.86788416	0.002874352	0.5082744	
0.99847275	0.0025488883	-0.02611328	
-0.8772653	1.2412667e-05	-0.47808567	
-0.44004112	0.0046504885	-0.88805187	
0.042230435	-0.0038664043	1.0149099	
-0.3889527	0.004533179	-0.9139907	
-0.26816595	-0.0025618747	0.99892414	
0.61164194	-0.008132674	-0.7536653	
1.0032507	0.0034415573	0.123015575	
-0.31357107	0.004080668	-0.9465054	
-0.80147564	6.4104795e-05	0.59189487	
-0.57342976	2.142787e-05	0.84262836	
-1.0013788	-0.0027057454	-0.07566928	
-0.96367216	-0.002052389	0.24431778	
-0.30708894	0.004026577	-0.9489881	
0.264478	-0.006051421	-0.9684231	
-0.339894	-0.001941219	0.97642374	
0.85397995	-0.003301859	-0.44505513	
-0.682246	0.00041645765	0.7418654	
-0.86979777	0.0001578927	-0.4903754	
0.751643	0.0016773418	0.64724994	
0.6349503	0.00040090084	0.7504538	
1.0046692	0.0032429919	0.07807974	
0.7966497	0.002156064	0.59924275	
-0.9344471	-0.0011575073	-0.36564034	
-0.5638131	-3.800541e-05	0.85020787	
-0.9609315	-0.0017355382	-0.2946632	
-0.13334647	0.0017743558	-0.99730456	
0.99934393	0.003578551	0.1667804	
-0.18442982	0.0025840998	-0.98674977	
-0.37136438	0.0044571385	-0.9221827	
0.15731233	-0.003622532	0.9919194	
-0.063677065	-0.0037346259	1.0230579	
1.0010064	0.002736181	-0.0023788726	
0.24806875	-0.005765781	-0.9738073	
0.97063595	0.0010848194	-0.16687502	
0.92930716	0.0034159794	0.40361294	
-0.751676	0.0022177547	-0.64580214	
-0.58239096	0.0041728914	-0.7976488	
-0.99240047	-0.0024684966	-0.16233735	
-0.07346153	0.0007010251	-1.0057472	
-0.7411421	0.00036124885	0.673982	
0.9812947	0.0036918074	0.26332843	
0.59681803	-0.008244	-0.76728874	
0.9790314	0.0014791191	-0.13407758	
-0.86028075	0.00034087896	-0.50546515	
0.8762875	0.0029542297	0.49583656	
0.87880105	0.0029778406	0.4920252	
0.93866473	0.0034859627	0.38378677	
-0.9680862	-0.00189659	-0.27146238	
-0.4001702	-0.0013867021	0.9512129	
0.9625364	0.0036340803	0.32470116	
-0.9814183	-0.0022041574	-0.22005318	
0.540381	-0.008481413	-0.8150596	
-0.96534806	-0.0018346831	-0.28062013	
-0.9164006	-0.0007774681	-0.40549633	
-0.75174713	0.00032747537	0.66056406	
0.9763947	0.0036851391	0.28136802	
0.3801451	-0.0021843314	0.9089883	
0.27520448	-0.0062320977	-0.96469223	
-0.20740646	-0.0030200034	1.0120152	
-0.95404094	-0.0015825704	-0.3150567	
-0.14568365	-0.0033973604	1.0200561	
-0.67181647	0.0033078417	-0.72480065	
-0.913313	-0.00071347505	-0.41183183	
-0.98795307	-0.002359748	-0.18839091	
0.71019495	0.0012269914	0.68693346	
0.01889471	-0.0011400655	-1.0102427	
0.47155926	-0.008390717	-0.86516714	
0.8751796	-0.0026111603	-0.40634835	
-0.996031	-0.00255996	-0.13625424	
0.7411868	0.0015643835	0.6576291	
-0.7238688	0.0026282892	-0.67508614	
0.4792951	-0.0012509152	0.85607326	
0.46726188	-0.00837202	-0.86801636	
0.9885765	0.0036830679	0.23226738	
0.11089284	-0.0037675872	1.002889	
0.9198248	-0.001014702	-0.312379	
0.9366924	0.0034716427	0.38809058	
0.68217367	0.0009197891	0.71174836	
-0.99743277	-0.002596289	-0.12422504	
-0.56718636	0.0042785853	-0.8086903	
0.62363374	0.00027689338	0.75920635	
-0.6468262	0.00035110116	0.77787876	
0.39430594	-0.0020594448	0.9020498	
0.99651486	0.0024198964	-0.04130756	
-1.0026047	-0.0027590394	-0.018774875	
0.981258	0.0036918074	0.2634709	
0.8657868	0.002854228	0.5113088	
-0.26621366	0.003632158	-0.96351445	
-0.3868775	-0.0015096813	0.9572887	
-0.50176424	0.004586518	-0.8522906	
0.65229684	-0.0077198707	-0.71382934	
-0.9418878	-0.0016627982	0.3130797	
0.39308652	-0.007827736	-0.9122933	
0.38762674	-0.0021187663	0.9053477	
0.8190749	-0.004346624	-0.50287694	
0.98248845	0.0016487613	-0.11908644	
0.88935024	0.0030755028	0.47552934	
-0.79387784	0.0015372932	-0.59692836	
0.5662996	-0.0003451407	0.8007896	
-0.9836097	-0.0022559166	-0.21009134	
0.5685223	-0.008399498	-0.79203	
1.0043203	0.0033439845	0.09925885	
-0.20801207	0.0029196143	-0.9808477	
0.9531856	0.0003196895	-0.22439195	
-0.28886607	0.003862001	-0.95570457	
0.20252421	-0.004922062	-0.9867345	
1.0023782	0.0034869984	0.13572425	
-0.9885334	-0.002520658	0.13475999	
0.27637526	-0.002990432	0.9537443	
-0.6199404	0.00025818497	0.8030689	
-0.99919164	-0.0026431903	-0.10646979	
0.21725681	-0.0033483207	0.97447723	
0.0839371	-0.003823258	1.0082165	
-0.48390642	0.0046280026	-0.8631519	
-0.30889946	-0.0022174343	0.9871148	
-0.24504513	0.0033928305	-0.97027373	
0.16703412	-0.0035845265	0.9893391	
-0.545496	-0.00015988946	0.86410165	
1.0042344	0.0030809864	0.04875242	
1.0043203	0.0033439845	0.09925885	
-0.25165838	0.0034701005	-0.96821797	
-0.8911558	-0.0008723885	0.43528005	
0.19573843	-0.00479088	-0.98841035	
-0.95885396	-0.0016892105	-0.30099195	
-1.0026331	-0.0027530044	-0.03333185	
-0.8974001	-0.00038824975	-0.44267064	
-0.7903802	0.00013824552	0.6081064	
-0.7075612	0.00041927397	0.713992	
-0.70895535	0.002835177	-0.68996733	
0.8368716	-0.0038282871	-0.47421992	
0.23484895	-0.003250435	0.96867085	
-0.4859538	-0.0006201118	0.90457344	
1.0036112	0.0034168065	0.11659741	
0.8128207	0.0023242608	0.580456	
0.51913816	-0.008496534	-0.8314454	
-0.2832928	-0.0024369135	0.99483	
-0.31357107	0.004080668	-0.9465054	
-1.0017271	-0.0027542785	0.013295122	
-0.1793895	-0.0032034218	1.0163032	
-0.18967819	0.002660945	-0.98549235	
-1.0016141	-0.0027528554	0.015752457	
-0.3923878	0.0045459196	-0.9123471	
-0.9886065	-0.0025220588	0.1343327	
0.96857697	0.0009912103	-0.1743031	
0.5308885	-0.0007209331	0.8243581	
0.770046	0.0018747002	0.62831175	
0.52766806	-0.0007546991	0.82642674	
-0.8103238	0.001254648	-0.5761699	
-0.32990533	0.004206516	-0.940031	
-0.15066317	0.002060838	-0.99406993	
0.99782246	0.0036065876	0.17877361	
-1.0018301	-0.0027554631	0.010924452	
0.49118093	-0.0011309907	0.8490316	
0.920649	-0.0009833202	-0.31043524	
0.4392694	-0.0016432554	0.8786656	
-0.99233663	-0.002592191	0.11087961	
-0.5170544	0.0045363083	-0.842646	
0.11741751	-0.0032048896	-1.0031844	
-0.9975647	-0.0025997385	-0.12301167	
-0.6316549	0.0003029853	0.79231143	
0.6918727	-0.007164456	-0.6712942	
0.9955626	0.0036368445	0.19426464	
-1.0009482	-0.0026927516	-0.08313582	
-0.99919164	-0.0026431903	-0.10646979	
-0.90008694	-0.00044261664	-0.437659	
-0.17569509	0.0024534315	-0.9887713	
0.6389913	0.0004452318	0.74728155	
0.6663895	0.0007462874	0.72509646	
0.99024194	0.0036765337	0.22415888	
1.0035466	0.003421612	0.11782108	
-0.44004112	0.0046504885	-0.88805187	
-0.9954935	-0.0026505366	0.08749122	
0.99758047	0.0024888366	-0.03328971	
0.5308885	-0.0007209331	0.8243581	
-0.936539	-0.0012022629	-0.36065802	
0.7904654	-0.0051166713	-0.545847	
0.39787316	-0.007874787	-0.90970904	
0.9966579	0.003623575	0.18704157	
0.70712405	0.0011934042	0.6897268	
0.9909653	0.00367295	0.22048374	
0.8230255	0.0024290755	0.5681069	
-0.9793106	-0.0023456067	0.1819492	
0.4202102	-0.0018231124	0.88883126	
-0.9154412	-0.0012286454	0.38144892	
1.001418	0.0027700886	0.0021710778	
0.24183026	-0.0032095015	0.9662812	
-0.08116952	-0.0036794692	1.0231246	
0.9836171	0.0036919042	0.25406694	
-0.12977204	0.0017137751	-0.99792826	
-0.2649365	0.0036183968	-0.9639371	
-0.997915	-0.0026089624	-0.1197096	
-0.6636873	0.0003907308	0.7611513	
0.0022204444	-0.0038575977	1.0195134	
0.9858244	0.0036897063	0.24474508	
0.1267285	-0.0037249774	0.9993999	
0.12533465	-0.0037290156	0.9997176	
-0.90646297	-0.0005725324	-0.42545977	
0.8495387	0.0026957467	0.53396153	
0.3703493	-0.0022688508	0.91367006	
-0.84251636	0.0006749779	-0.5321081	
-0.17457508	0.0024364144	-0.98902404	
0.9325482	-0.0005219281	-0.28125352	
0.7482602	0.0016408637	0.65063685	
0.96348244	0.00076379627	-0.1918528	
1.0046638	0.0032497048	0.07941037	
-0.2874805	0.0038487166	-0.9561994	
0.91315156	-0.0012660474	-0.32778418	
-0.28357753	0.003810808	-0.95758134	
0.99907416	0.0025907755	-0.020990618	
0.49101576	-0.008456789	-0.85186446	
-0.9487856	-0.0017833114	0.29287332	
-1.0009899	-0.0026940256	-0.08245682	
-0.9983885	-0.0026215464	-0.11504056	
0.17545053	-0.0043914914	-0.9930401	
-0.96725	-0.0018776432	-0.27429855	
0.7777395	0.0019566044	0.620122	
-0.9586425	-0.0016845092	-0.30162668	
-0.73285925	0.0024990141	-0.6658455	
0.32461527	-0.0026413202	0.93426394	
-0.99771225	-0.0026036277	-0.12163507	
0.8487722	0.0026881546	0.534995	
0.6479557	-0.0077715404	-0.7182627	
-0.9792295	-0.0023440272	0.18231861	
0.34695363	-0.00729768	-0.9353389	
-0.98870856	-0.0025239885	0.13373512	
-0.26452893	-0.002591312	0.9998578	
0.19676271	-0.0048107356	-0.98816156	
-0.19961369	0.0028030872	-0.9830238	
0.46438834	-0.00835868	-0.86990356	
-0.15602838	0.0021471828	-0.9929961	
-0.336143	0.004250549	-0.9374757	
0.9067549	0.0032304525	0.44629863	
-1.0011383	-0.0026984364	-0.07997177	
-0.46222445	0.00465329	-0.8757708	
0.34781876	-0.007308811	-0.93493736	
-0.9923212	-0.0024665147	-0.16284923	
0.56672335	-0.008406881	-0.7935483	
0.41536337	-0.0018680543	0.89135665	
-0.3699701	-0.0016659573	0.9645901	
0.6963169	0.001075007	0.6994097	
0.7160525	0.0012910068	0.68155247	
0.9860186	0.0036893487	0.24389772	
-0.8876359	-0.00082427263	0.44254738	
-0.49150684	-0.000573799	0.9010912	
-0.80450267	4.2289495e-05	0.5873746	
-0.46530515	0.0046513826	-0.87401533	
1.0024761	0.00348261	0.13444005	
0.9217147	0.0033558607	0.41870332	
0.99154454	0.0021249056	-0.07332017	
-0.14026475	0.0018902123	-0.99605477	
-0.7477387	0.0022777766	-0.65007806	
-0.9604055	-0.0019923896	0.25566673	
-0.28409097	-0.002430208	0.99460447	
-0.9596216	-0.0017063171	-0.2986722	
0.5294274	-0.000736244	0.82529813	
-0.99776566	-0.0026050434	-0.12113177	
0.9878555	0.0036852509	0.23563851	
-0.9958748	-0.0025559217	-0.13751012	
0.08648046	-0.0038189143	1.0077469	
0.7891287	-0.0051507354	-0.54777014	
-0.62719977	0.0037899688	-0.7629279	
-0.87393016	7.7590346e-05	-0.4836258	
-0.13452175	0.0017941743	-0.9970962	
1.00342	0.003430523	0.12011769	
-0.77364254	0.001871869	-0.6210926	
0.14561576	-0.0036648065	0.9948949	
-0.06984042	0.0006325096	-1.0061198	
-0.13094857	0.0017337799	-0.99772465	
0.85244566	0.0027244017	0.5300144	
0.21405914	-0.0033652857	0.97549933	
-0.8931699	-0.0009003356	0.43106633	
-0.24504513	0.0033928305	-0.97027373	
0.03827215	-0.0015436932	-1.0098397	
-0.97710127	-0.0021033436	-0.23820467	
-0.07220036	0.0006772056	-1.0058788	
-0.7837808	0.0017061234	-0.609165	
-0.4162223	0.0046150163	-0.90054655	
0.93498206	0.0034590364	0.39176637	
0.9784644	0.0014517307	-0.1364418	
-0.08183933	0.00085811317	-1.004824	
-0.73285925	0.0024990141	-0.6658455	
0.22988847	-0.005437374	-0.9793204	
-0.8413035	0.00069743395	-0.5338612	
0.10899188	-0.003772214	1.0032902	
0.7107162	-0.0068463385	-0.64961517	
0.9223508	-0.0009182915	-0.30639207	
1.0033079	0.0029519051	0.028191008	
0.8692155	-0.0028097779	-0.41755396	
-0.50251514	0.004584372	-0.8518243	
0.99370724	0.0036546662	0.20553148	
0.40396997	-0.007932484	-0.9063639	
-0.017915979	-0.0003861934	-1.009711	
0.74124414	0.0015650019	0.65757287	
-0.037811685	1.1429191e-05	-1.0087246	
0.8730322	-0.002683051	-0.41041338	
-0.2457555	0.0034012347	-0.97005546	
0.34267443	-0.0024987757	0.9263799	
0.93866473	0.0034859627	0.38378677	
0.5042553	-0.008483857	-0.8424293	
-0.23689294	0.0032944903	-0.9727382	
0.6215235	-0.008046895	-0.7443222	
-0.19784632	0.0027781278	-0.9834714	
0.94658345	0.0035407767	0.36574292	
-0.7222039	0.0026518404	-0.67677474	
-0.7411389	0.00036126375	0.6739861	
0.95175296	0.0002593398	-0.2286614	
0.94591075	1.6376376e-05	-0.24551742	
-0.9691463	-0.0019206628	-0.26781255	
-0.9933954	-0.00249324	-0.1557429	
0.9998117	0.0026440471	-0.014326385	
-0.6316549	0.0003029853	0.79231143	
-0.04405666	-0.0037853122	1.0225407	
-0.08603866	0.0009360835	-1.0043297	
0.997842	0.003606245	0.17862868	
0.5973421	-0.008240439	-0.7668151	
0.055680282	-0.0038582906	1.0129596	
-0.7531094	0.002195768	-0.6442345	
1.0041517	0.0033663362	0.10435467	
0.08589574	-0.0038199425	1.0078555	
0.2558599	-0.0031238124	0.9613322	
0.5664086	-0.008408137	-0.7938133	
-0.06963355	-0.0037168711	1.0231227	
0.42067567	-0.0018188059	0.8885875	
0.95916086	0.0005750805	-0.20593771	
0.21940142	-0.0033367723	0.97378594	
0.51913816	-0.008496534	-0.8314454	
1.0000743	0.002663672	-0.011836029	
1.0029173	0.0029091388	0.021796368	
-0.7643159	0.002020985	-0.6317664	
-0.5722671	0.004244663	-0.8050407	
0.9093977	-0.0014053956	-0.33620548	
0.9766168	0.0036855787	0.28058857	
-0.6880382	0.00042046607	0.7356514	
-0.90092504	-0.0010106117	0.41444656	
-0.3226248	-0.0020963475	0.98256576	
0.11967271	-0.0037448555	1.0009872	
-1.0017489	-0.0027545318	0.012802967	
0.8255319	0.0024546757	0.56501114	
-0.6190512	0.00025454164	0.803872	
0.7538808	-0.005986847	-0.5960716	
0.68653065	-0.007248353	-0.67726684	
0.8318503	-0.003977582	-0.48246962	
-0.77296156	0.0018828809	-0.6218815	
0.7077758	-0.006898269	-0.65306234	
0.7382285	-0.006319508	-0.61614925	
0.19769832	-0.0034480542	0.9805683	
0.85997635	0.002798058	0.5195792	
0.25317624	-0.005855836	-0.97217315	
0.91470176	-0.0012080595	-0.3242563	
-0.20458105	0.002872415	-0.9817466	
-0.8341662	0.0008285865	-0.5440201	
-0.9937499	-0.0025021061	-0.1533056	
0.7137249	0.001265578	0.683699	
0.9947906	0.0023133382	-0.053270675	
0.994355	0.0036490485	0.20171966	
0.998192	0.0036004484	0.17599887	
0.11867847	-0.0032311678	-1.0030121	
0.6234241	0.0002745986	0.75936675	
-0.69795436	0.0029816478	-0.7006047	
-0.27832034	-0.002478391	0.9962134	
0.8502882	0.0027031302	0.532948	
-0.6494151	0.0035620332	-0.7444171	
-0.49362597	0.004607722	-0.85729355	
0.09120808	-0.0038103685	1.006856	
-0.9581699	-0.0019515976	0.26318622	
-0.6883162	0.003105566	-0.7096985	
0.059309743	-0.003855139	1.0123991	
0.6278666	0.00032325834	0.7559547	
0.35968533	-0.00235904	0.91865784	
-0.16694906	-0.0032785088	1.0178647	
0.99369174	0.0036548078	0.20562117	
0.17218828	-0.0035633296	0.98793185	
-1.0024652	-0.002760224	-0.009494162	
0.90201145	-0.0016754046	-0.3523059	
0.3111016	-0.0027439147	0.9399526	
1.004145	0.0033670962	0.10454101	
0.9688124	0.0036618337	0.3062231	
0.16263002	-0.0041342527	-0.9956738	
0.9787355	0.0036892816	0.27297947	
-0.90213114	-0.00048413873	-0.43379608	
0.44088134	-0.008225311	-0.884814	
-0.24349543	-0.0027569905	1.0048786	
-0.28788948	0.0038526729	-0.9560536	
0.54218715	-0.0006019175	0.8170032	
-0.5374588	0.004448481	-0.8292662	
-0.328504	0.004196301	-0.9405987	
-0.9923317	-0.0025920942	0.11091346	
-0.734303	0.002477944	-0.6643418	
-0.9142239	-0.0012097731	0.38432088	
0.46579644	-0.008365285	-0.86898065	
-0.6436088	0.000341855	0.7809876	
0.82670397	-0.004128091	-0.49078834	
0.6963169	0.001075007	0.6994097	
-0.7470495	0.0022882223	-0.6508218	
1.000983	0.002734296	-0.0026290482	
-0.9013289	-0.00046782196	-0.43531737	
-0.96682805	-0.0018681139	-0.2757167	
0.4386324	-0.0016493276	0.8790114	
-0.5927555	0.004093699	-0.7899131	
0.97731787	0.0036869496	0.27810597	
0.8413707	0.0026145577	0.5448252	
0.9637304	0.0036398396	0.32130793	
0.36108813	-0.0023472607	0.9180082	
0.8734723	-0.002668351	-0.40958315	
0.8762875	0.0029542297	0.49583656	
0.9598951	0.0036206394	0.33202553	
-0.73036504	0.00038783252	0.68722147	
-0.67170316	0.000404194	0.75293636	
0.9111883	0.0032684803	0.43838653	
0.9971704	0.003616497	0.18348594	
-0.2049298	-0.0030369908	1.0124378	
-0.95053285	-0.0018142909	0.28755328	
-0.9507668	-0.0015105754	-0.32419756	
0.5514817	-0.0005033836	0.810838	
0.14096576	-0.0036926195	-0.9996158	
1.0023808	0.00285583	0.014070966	
-0.99050164	-0.002421692	-0.17406231	
0.15020573	-0.0036486685	0.9937441	
0.67728466	-0.0073869526	-0.68742967	
-0.8638215	0.00027313083	-0.49992245	
0.20237777	-0.0034250617	0.979146	
-0.48263445	-0.00064811856	0.90662706	
-0.37638482	0.0044806898	-0.9198824	
-0.83992803	0.0007228255	-0.53583986	
0.61745065	0.000209257	0.76390916	
-0.23695874	0.003295295	-0.9727186	
-0.8533295	0.00047279894	-0.51611423	
0.4794338	-0.0012494996	0.85599196	
-0.68411714	0.0031582192	-0.71359676	
1.0041748	0.0030704215	0.04699213	
-0.16300258	0.0022576451	-0.99154985	
-0.98355526	-0.0024261996	0.16164686	
-0.7873974	0.0016460642	-0.6048242	
0.044918112	-0.003865242	1.014536	
0.5015755	-0.0010249987	0.8427455	
1.0040592	0.0030513406	0.04384411	
0.3539079	-0.002407074	0.9213127	
-0.28886607	0.003862001	-0.95570457	
-0.9331203	-0.001513809	0.3371688	
0.5884082	-0.000106833875	0.7852787	
-0.99465007	-0.0026351213	0.09416675	
-0.580783	0.004184678	-0.7988336	
0.06661803	-0.0021386892	-1.0083889	
0.79856235	0.0021760836	0.5970677	
0.78050894	0.0019859746	0.6171324	
0.93792576	-0.0003080368	-0.26729497	
0.7471375	0.0016287118	0.6517546	
-0.99591845	-0.002658248	0.08398085	
-0.94203424	-0.0013205111	-0.34714016	
-0.9205212	-0.0008633286	-0.3968402	
-0.15064219	0.0020605028	-0.9940741	
0.9096909	-0.0013945848	-0.33555365	
-0.22626436	-0.002886109	1.0085162	
-0.91934663	-0.0012897998	0.37209406	
-0.06228616	0.000488393	-1.0068464	
0.27313247	-0.0030121803	0.9549714	
0.2833143	-0.0029432252	0.9510836	
0.9556325	0.00042355806	-0.21696661	
0.4721237	-0.0013225451	0.8602473	
0.5288102	-0.00849456	-0.8240893	
0.3908236	-0.0020904392	0.90377474	
-0.93393993	-0.001527518	0.33498415	
-0.1377255	0.0018479303	-0.99652016	
-0.5957155	0.00014598668	0.82428586	
0.79769737	0.0021670535	0.5980529	
-0.51245487	0.0045528263	-0.8455811	
-0.96792585	-0.0018929392	-0.27200913	
-0.9826533	-0.002409041	0.16613232	
-1.000203	-0.0026712567	-0.09407016	
0.561692	-0.00039449334	0.8039434	
0.035578333	-0.0038683563	1.0158	
0.6630555	0.000709638	0.72786117	
-0.92547	-0.00096717477	-0.38611665	
0.61758333	0.00021071732	0.7638087	
1.0045642	0.0031583458	0.062175505	
-0.12977204	0.0017137751	-0.99792826	
0.25792375	-0.0031108558	0.96058774	
-0.9391412	-0.0016156062	0.3208036	
-0.12269587	0.0015924647	-0.9991182	
-0.9913818	-0.002574347	0.117233075	
0.80929905	0.0022878647	0.58462614	
-0.98415273	-0.0022687614	-0.2075311	
0.88743967	-0.002192229	-0.38244364	
0.9791809	0.0014863461	-0.1334499	
-0.52917683	0.004486978	-0.8347683	
-0.85377437	-0.00040864944	0.50703937	
0.65229684	-0.0077198707	-0.71382934	
-0.63765585	0.0036857277	-0.7543281	
0.37686127	-0.0022128373	0.9105685	
-0.6979818	0.00042273104	0.72475964	
0.04216679	-0.0016251802	-1.0097013	
0.8202537	-0.0043131933	-0.50102746	
0.35422203	-0.002404429	0.9211693	
0.22720951	-0.0032938644	0.9712303	
-0.987112	-0.0023394972	-0.1928315	
0.9825168	0.0036921427	0.2585195	
-0.5957155	0.00014598668	0.82428586	
0.7502783	0.0016625896	0.6486196	
0.7738659	-0.0055275336	-0.5692402	
0.2997007	-0.002827622	0.9446117	
0.19516435	-0.004779704	-0.98854935	
-0.008150704	-0.003847219	1.020409	
0.93755525	0.0034779385	0.38621658	
-0.12871465	0.001695782	-0.9981098	
-0.22259742	-0.0029127672	1.0092357	
-0.9076987	-0.0011104792	0.39937684	
0.93143815	0.0034323633	0.39922515	
-0.9093351	-0.0011351109	0.39565286	
0.60188955	-0.008208267	-0.7626803	
0.83088356	-0.0040060207	-0.48404256	
0.08589574	-0.0038199425	1.0078555	
0.3311242	-0.0025906414	0.9314594	
-0.5157118	0.004541263	-0.84350586	
0.8259354	0.0024587587	0.5645102	
-0.96653366	-0.0021053925	0.23398468	
-0.6936883	0.00042246282	0.7294977	
0.9274885	0.0034018382	0.40730298	
-0.4208703	-0.001195997	0.9411522	
0.32783377	-0.0026163682	0.93288237	
-0.99759275	-0.0026004761	-0.12275135	
0.23802474	-0.0032319725	0.96758986	
-0.93290484	-0.0011246279	-0.36926025	
-0.30679694	0.0040240735	-0.94909877	
0.2692318	-0.006132111	-0.9667903	
0.9547785	0.00038720667	-0.21957828	
0.3301944	-0.0070731416	-0.942891	
-0.85238135	-0.00039342046	0.5095084	
0.680473	0.00090109557	0.7132075	
-0.59634477	0.00014921278	0.8237519	
0.23923996	-0.003224805	0.96717346	
0.8854851	0.0030399933	0.4816705	
-0.8110245	-6.966293e-06	0.5774875	
0.84112126	-0.0037001	-0.46713194	
0.8988281	-0.0017901063	-0.3590657	
0.27999696	-0.0029659122	0.9523615	
-0.36534742	0.004426956	-0.9248998	
0.8224663	-0.004250139	-0.49753803	
0.22776046	-0.00329075	0.97104764	
1.0046638	0.0032497644	0.07942063	
0.9981647	0.0025278851	-0.028644435	
-0.07284171	-0.0037068576	1.0231396	
0.27398345	-0.00621178	-0.96512544	
0.463446	-0.0014084876	0.86522365	
-0.009433083	-0.00055805594	-1.0099832	
-0.06632358	0.0005656108	-1.0064667	
-0.057733692	-0.0037512258	1.0229503	
-0.58908993	0.0041223615	-0.7926686	
0.26297486	-0.003078647	0.95874786	
0.9072886	0.0032350495	0.4453573	
1.0046734	0.0032274127	0.07504655	
-0.16412255	0.0022751987	-0.99131227	
0.06708146	-0.0038470626	1.0111505	
0.9415131	0.003506191	0.37744293	
-0.9679784	-0.002132222	0.2286141	
-0.6547343	0.0035038218	-0.739848	
-0.95931095	-0.0016993582	-0.29961392	
-0.49362597	0.004607722	-0.85729355	
-0.17201765	0.002397418	-0.9895958	
0.8028651	-0.004792504	-0.52765876	
-0.117976345	-0.0035333484	1.0220236	
-0.6070865	0.0039748177	-0.77892923	
0.3242294	-0.0069894567	-0.94547546	
0.14096576	-0.0036926195	-0.9996158	
-0.98422307	-0.0022704452	-0.2071967	
0.07670253	-0.0023509413	-1.0076237	
0.8378432	0.0025792122	0.54941773	
-0.80422986	0.0013604686	-0.5839872	
0.4102833	-0.0019148588	0.8939776	
0.90322834	0.0031997561	0.45244813	
0.27999696	-0.0029659122	0.9523615	
-0.23213857	-0.0028427988	1.0073236	
0.7400519	-0.006282009	-0.6138506	
0.98280007	0.0036921054	0.25738508	
-0.9527659	-0.0015544891	-0.3186551	
0.89970666	-0.0017585531	-0.3572104	
-0.49438843	0.0046058893	-0.8568287	
-0.56029546	-6.055087e-05	0.85293084	
0.13565648	-0.0036978126	0.9973168	
-0.918747	-0.0012803599	0.3735448	
0.6858078	0.0009596795	0.7086129	
-0.10663313	0.0013104156	-1.0015991	
0.96559435	0.0036484078	0.3159009	
-0.18340728	0.002568975	-0.98699105	
-0.9882514	-0.002515301	0.13639623	
-0.96439034	-0.0018130839	-0.28373805	
1.0037205	0.0030025542	0.036023043	
-0.7346646	0.002472639	-0.6639644	
-0.9013289	-0.00046782196	-0.43531737	
-0.9455988	-0.0013977513	-0.33800888	
-0.04786425	0.00020910054	-1.0080415	
-0.7589978	0.00029996037	0.6511583	
0.80898625	0.0022846088	0.5849944	
-0.98830104	-0.002368182	-0.1865153	
0.7014829	0.0011316538	0.69480956	
0.9366197	0.0034710988	0.388248	
0.25263855	-0.0031439066	0.96248585	
0.11921578	-0.0037460923	1.0010881	
-0.12785274	-0.0034873635	1.021436	
0.97144395	0.0011218563	-0.16390148	
0.5077834	-0.008488588	-0.8398619	
-0.9714902	-0.0019741133	-0.2595187	
0.94846183	0.000121846795	-0.2382613	
-0.13477597	0.001798451	-0.997051	
0.5626897	-0.0003837943	0.8032627	
-0.18967819	0.002660945	-0.98549235	
0.85244566	0.0027244017	0.5300144	
-0.62106997	0.0038484782	-0.7678787	
-0.9392213	-0.001259841	-0.35413998	
0.09117576	-0.0038104355	1.0068622	
-0.5941193	0.0040828437	-0.78888243	
-0.9791103	-0.002150081	-0.22997674	
-0.95512575	-0.001606524	-0.31195474	
-0.94203424	-0.0013205111	-0.34714016	
0.7518403	0.0016794503	0.6470517	
-0.9224358	-0.0009034276	-0.3927351	
-0.93143994	-0.0010934472	-0.37265754	
-0.9933215	-0.0026105791	0.10401706	
0.39646587	-0.007861085	-0.9104725	
0.44755802	-0.008267522	-0.88067436	
-0.75183195	0.0022153705	-0.6456319	
0.9684561	0.0009857416	-0.17473282	
-0.038009845	-0.0037985444	1.0222883	
-0.114400186	-0.0035492852	1.0222055	
0.90627927	0.0032263473	0.44713536	
0.6564507	0.0006370172	0.7332841	
0.10132041	-0.0037898123	1.0048697	
-0.30744043	0.004029557	-0.94885474	
0.6200159	-0.008060582	-0.7457613	
-0.42488238	0.0046318173	-0.89608574	
0.9668924	0.003654033	0.31205127	
-0.8192176	0.0010979027	-0.56448	
0.9217147	0.0033558607	0.41870332	
0.9531074	0.0035821497	0.3498212	
-0.24918196	0.003441438	-0.9689938	
0.7779984	0.0019593462	0.6198435	
-0.7463708	0.00034557283	0.66741586	
0.36739007	-0.0022940934	0.9150656	
-0.40208507	0.0045780838	-0.90762997	
-0.64463824	0.0036130995	-0.74847424	
-0.9985932	-0.0027056336	0.058777176	
-1.0022918	-0.0027362704	-0.053277485	
-0.67206043	0.003304951	-0.7245815	
-1.0026321	-0.002752915	-0.033460893	
0.9817149	0.0036919564	0.26169032	
0.54216164	-0.0006022081	0.8170199	
-0.8817721	-7.621199e-05	-0.47046143	
0.796019	0.0021494478	0.59995747	
0.35422203	-0.002404429	0.9211693	
-0.76687664	0.001980409	-0.62886333	
0.5452347	-0.008472398	-0.81119657	
-0.99723387	-0.0025910512	-0.12602456	
-0.97635716	-0.0022896007	0.19502182	
-0.98595244	-0.0023116693	-0.19875197	
1.0025654	0.0028735846	0.0166175	
0.9446284	0.0035277158	0.37031916	
0.87649065	0.0029561445	0.49552998	
0.063028105	-0.0038515031	1.01181	
-0.20696285	0.0029052198	-0.9811239	
0.6786037	-0.0073676966	-0.68599325	
-0.3923878	0.0045459196	-0.9123471	
-0.26776585	-0.0025651455	0.9990277	
-0.026578382	-0.00021208078	-1.0093414	
-1.0020106	-0.0027261302	-0.061802663	
-0.69092625	0.0030724183	-0.7072562	
0.57565975	-0.008367255	-0.78594196	
-0.15123844	-0.003367506	1.0195413	
0.34363374	-0.0072544888	-0.93686926	
-0.9925734	-0.0024727508	-0.16121604	
-0.16491726	0.0022876114	-0.99114275	
-0.74864244	0.00033816695	0.66453326	
-0.39754075	0.0045637116	-0.90985477	
-0.98827153	-0.0025157183	0.13628039	
0.45940796	-0.0014481768	0.8675118	
-0.98216045	-0.0022216365	-0.21674274	
-0.7734645	0.00023411214	0.6318015	
0.8099831	0.0022949055	0.5838197	
-0.9774664	-0.0021118075	-0.23673512	
0.3631313	-0.007498771	-0.9276377	
0.99397665	0.0022647902	-0.058565326	
-0.5413144	0.004429236	-0.8266711	
0.97238237	0.0036744028	0.2949166	
-0.70640796	0.00042000413	0.7153028	
-0.9791103	-0.002150081	-0.22997674	
-0.07329226	-0.003705442	1.023141	
0.91984993	0.0033406913	0.42228937	
-0.7040444	0.00042121112	0.7179769	
-0.98467284	-0.0022811443	-0.20504187	
0.6239656	-0.008024268	-0.7419803	
0.9941781	0.0036506355	0.20277236	
0.5462995	-0.008470129	-0.81034297	
-0.30740312	0.004029274	-0.948869	
-0.9988832	-0.0026348382	-0.10987068	
0.22093803	-0.003328465	0.9732879	
0.75389534	0.0017015934	0.6449791	
-1.0018989	-0.0027223378	-0.064641096	
0.92950064	-0.000641644	-0.2889389	
-0.65680546	0.003480807	-0.7380544	
-0.7494954	0.00033529103	0.6634463	
0.9914461	0.0036702976	0.21798396	
-0.26556143	0.0036251396	-0.96373045	
-0.75054127	0.0022351518	-0.64703894	
0.42008367	-0.008072458	-0.89723206	
0.97697884	0.003686294	0.27931035	
-0.98677427	-0.0023313835	-0.19457845	
-0.7683422	0.001957044	-0.62719256	
0.72333914	0.0013704896	0.67475885	
-0.69970065	0.00042253733	0.72284746	
0.04651346	-0.00386443	1.0143105	
0.90864795	0.0032467619	0.44294578	
-0.9810161	-0.0021947026	-0.22182214	
-0.8752654	5.1535666e-05	-0.48141786	
0.9962427	0.0024027452	-0.04327119	
-0.025470622	-0.00023427606	-1.0093939	
0.12914181	-0.0034485385	-1.0015004	
0.98409396	0.0036915988	0.2520991	
-0.45407537	0.0046556443	-0.8803554	
-0.7554249	0.0021600425	-0.64168906	
-0.8329759	-0.00019606948	0.5426192	
0.89655226	0.003140621	0.4637631	
0.7685839	-0.0056527257	-0.5764682	
-0.9666845	-0.0018648356	-0.27619705	
-0.16035035	0.0022158697	-0.99210656	
-0.98365	-0.002256833	-0.20990281	
0.92594934	0.0033897236	0.41038772	
0.63367194	-0.0079286955	-0.7325413	
-0.11260842	0.0014164001	-1.0007119	
-0.9880635	-0.0025117546	0.13747841	
0.93899685	-0.0002649948	-0.26445025	
-0.95584	-0.0019093901	0.27082574	
-0.5351647	-0.00023318827	0.8716306	
-0.49699143	0.004599422	-0.85523546	
0.7277257	0.0014182702	0.6706146	
-0.831319	0.00088045	-0.54800016	
0.56456196	-0.00036375225	0.80198205	
-1.002022	-0.0027265027	-0.061498024	
-0.437758	0.0046485364	-0.8892804	
0.7214816	0.0013502389	0.67650133	
-0.7121629	0.00041556358	0.70872104	
0.95309216	0.0035820603	0.34985998	
0.9566768	0.0036030337	0.3406359	
-0.5991856	0.004041694	-0.78502667	
-0.8173147	0.0011316985	-0.5670104	
-0.97308254	-0.0020106137	-0.25369278	
1.0046167	0.0031788945	0.06591096	
-0.91335964	-0.0007144436	-0.41173717	
-0.9344471	-0.0011575073	-0.36564034	
0.64042777	-0.007856797	-0.7258462	
-0.004768975	-0.0006530434	-1.0100948	
-0.9995974	-0.0027225763	0.047218077	
-0.7461402	0.002302006	-0.6518012	
-0.279042	0.0037656873	-0.959165	
-0.65376055	0.0035146177	-0.74068856	
0.9804389	0.0036912262	0.2666161	
-0.18604058	-0.0031616315	1.0153824	
0.8089096	-0.00462915	-0.51855594	
-0.16058953	0.0022196472	-0.9920567	
-0.1898588	-0.0031371713	1.0148267	
0.61212075	0.00015105307	0.7679187	
0.3325575	-0.002579391	0.9308363	
0.2494607	-0.0031634793	0.96361375	
0.9934315	0.0022327602	-0.062003277	
-0.7670138	0.0019781962	-0.6287073	
-0.9272441	-0.0010046065	-0.38217902	
-0.49075335	0.0046142936	-0.8590381	
0.44933072	-0.0015463978	0.87314653	
-0.22499332	0.003144987	-0.9761968	
0.90161234	0.0031855255	0.45522502	
0.49439463	-0.008465089	-0.84948635	
-0.23033866	0.0032130256	-0.9746635	
-0.92494863	-0.0009562075	-0.38726392	
-0.90646297	-0.0005725324	-0.42545977	
-0.7411389	0.00036126375	0.6739861	
0.7637448	-0.0057649836	-0.58300257	
0.99678797	0.0036218166	0.18615046	
-0.31643263	0.004103817	-0.9453938	
-0.9869858	-0.0023364425	-0.19348603	
-0.19695732	-0.0030906573	1.0137405	
0.43666276	-0.008196913	-0.8873911	
-0.98830104	-0.002368182	-0.1865153	
-0.98700935	-0.0024917796	0.14342472	
-0.8764025	2.9318035e-05	-0.4795271	
-0.9750845	-0.0022655874	0.20043151	
0.9880102	0.0019322485	-0.092580974	
0.4257157	-0.0017716438	0.8859333	
0.29933277	-0.0028302893	0.94475985	
0.42585376	-0.008118074	-0.89385873	
0.3555464	-0.002393499	0.9205631	
0.9483493	0.00011719018	-0.23858468	
1.002329	0.00285092	0.01337319	
1.0045985	0.0031710044	0.0644745	
-0.478717	0.004636556	-0.8662284	
0.25780714	-0.0059366226	-0.970659	
0.9873633	0.0018980652	-0.095885396	
-0.38408023	-0.0015355572	0.9585294	
-0.27360204	0.0037101507	-0.96103287	
-0.17701903	0.0024734437	-0.9884707	
0.8562863	-0.0032287613	-0.44098967	
0.7713328	0.0018884242	0.6269535	
-0.83695936	-0.00023427606	0.53600895	
-0.68942475	0.0030915067	-0.70866305	
-0.0389738	-0.0037965178	1.0223315	
-0.97846276	-0.0021349788	-0.23266791	
0.9890097	0.0036815703	0.23020251	
-0.2874805	0.0038487166	-0.9561994	
-1.0000899	-0.002668053	-0.09557187	
0.7389362	0.0015400052	0.659829	
0.90701824	0.0032327026	0.44583464	
0.83409137	0.0025414303	0.5542399	
0.95202166	0.0035755187	0.35254556	
0.5498373	-0.0005208552	0.8119363	
0.13795081	-0.0036904588	0.99676794	
0.6045661	-0.008188397	-0.76022625	
-0.6722569	0.0033025965	-0.72440493	
-0.81230944	-1.7054379e-05	0.57551503	
0.92631096	-0.0007657707	-0.2968215	
-0.1160679	0.0014771894	-1.000179	
0.18893752	-0.0034895986	0.9831716	
-0.98115474	-0.0021979585	-0.22121458	
-0.7535129	0.00032110512	0.65829104	
-0.74196035	0.00035893917	0.67296076	
0.07384645	-0.0038385242	1.01001	
-1.002022	-0.0027265027	-0.061498024	
-0.63740116	0.003688328	-0.75453997	
0.9002575	-0.0017387122	-0.35604316	
0.291847	-0.0028837323	0.94774663	
-0.28399315	0.0038148537	-0.9574351	
-1.0025554	-0.0027478188	-0.04090648	
-0.20590943	-0.003030315	1.0122716	
-0.98944086	-0.0023958012	-0.18019922	
0.92949957	0.0034175068	0.40321976	
0.61617166	-0.008094512	-0.74940866	
-0.36534742	0.004426956	-0.9248998	
-0.64896667	0.003566891	-0.74479973	
-0.63164324	0.0037463456	-0.75929743	
-0.8579379	0.0003855154	-0.50908816	
0.66807735	0.0007648319	0.72368956	

